PCC: Re-architecting Congestion Control for Consistent High Performance

TCP and its variants have suffered from surprisingly poor performance for decades. We argue the TCP family has little hope to achieve consistent high performance due to a fundamental architectural deficiency: hardwiring packet-level events to control responses without understanding the real performance result of its actions. We propose Performance-oriented Congestion Control (PCC), a new congestion control architecture in which each sender continuously observes the connection between its actions and empirically experienced performance, enabling it to consistently adopt actions that result in high performance. We prove that PCC converges to a stable and fair equilibrium. Across many real-world and challenging environments, PCC shows consistent and often 10x performance improvement, with better fairness and stability than TCP. PCC requires no router hardware support or new packet format.

==> figures/DynamicNetwork/AvailableBandwidth.txt <==
0	49.91159183
1	49.91159183
2	49.91159183
3	49.91159183
4	49.91159183
5	42.64849308
6	42.64849308
7	42.64849308
8	42.64849308
9	42.64849308
10	77.36020924
11	77.36020924
12	77.36020924
13	77.36020924
14	77.36020924
15	39.9712582
16	39.9712582
17	39.9712582
18	39.9712582
19	39.9712582
20	20.40856045
21	20.40856045
22	20.40856045
23	20.40856045
24	20.40856045
25	87.14116086
26	87.14116086
27	87.14116086
28	87.14116086
29	87.14116086
30	33.34892411
31	33.34892411
32	33.34892411
33	33.34892411
34	33.34892411
35	16.11759593
36	16.11759593
37	16.11759593
38	16.11759593
39	16.11759593
40	43.09356833
41	43.09356833
42	43.09356833
43	43.09356833
44	43.09356833
45	28.63063329
46	28.63063329
47	28.63063329
48	28.63063329
49	28.63063329
50	77.37482156
51	77.37482156
52	77.37482156
53	77.37482156
54	77.37482156
55	38.00734134
56	38.00734134
57	38.00734134
58	38.00734134
59	38.00734134
60	99.85660677
61	99.85660677
62	99.85660677
63	99.85660677
64	99.85660677
65	88.71206202
66	88.71206202
67	88.71206202
68	88.71206202
69	88.71206202
70	17.27141845
71	17.27141845
72	17.27141845
73	17.27141845
74	17.27141845
75	81.14442042
76	81.14442042
77	81.14442042
78	81.14442042
79	81.14442042
80	42.25741131
81	42.25741131
82	42.25741131
83	42.25741131
84	42.25741131
85	72.67720368
86	72.67720368
87	72.67720368
88	72.67720368
89	72.67720368
90	15.21579778
91	15.21579778
92	15.21579778
93	15.21579778
94	15.21579778
95	32.04483155
96	32.04483155
97	32.04483155
98	32.04483155
99	32.04483155
100	32.13530816
101	32.13530816
102	32.13530816
103	32.13530816
104	32.13530816
105	54.4891568
106	54.4891568
107	54.4891568
108	54.4891568
109	54.4891568
110	95.89546639
111	95.89546639
112	95.89546639
113	95.89546639
114	95.89546639
115	89.6300786
116	89.6300786
117	89.6300786
118	89.6300786
119	89.6300786
120	69.62423691
121	69.62423691
122	69.62423691
123	69.62423691
124	69.62423691
125	44.14524587
126	44.14524587
127	44.14524587
128	44.14524587
129	44.14524587
130	62.5704789
131	62.5704789
132	62.5704789
133	62.5704789
134	62.5704789
135	84.95398661
136	84.95398661
137	84.95398661
138	84.95398661
139	84.95398661
140	14.05889231
141	14.05889231
142	14.05889231
143	14.05889231
144	14.05889231
145	44.20106753
146	44.20106753
147	44.20106753
148	44.20106753
149	44.20106753
150	16.05602869
151	16.05602869
152	16.05602869
153	16.05602869
154	16.05602869
155	85.30214334
156	85.30214334
157	85.30214334
158	85.30214334
159	85.30214334
160	88.20129458
161	88.20129458
162	88.20129458
163	88.20129458
164	88.20129458
165	22.91338089
166	22.91338089
167	22.91338089
168	22.91338089
169	22.91338089
170	48.44845496
171	48.44845496
172	48.44845496
173	48.44845496
174	48.44845496
175	17.30168877
176	17.30168877
177	17.30168877
178	17.30168877
179	17.30168877
180	83.5441617
181	83.5441617
182	83.5441617
183	83.5441617
184	83.5441617
185	74.60682254
186	74.60682254
187	74.60682254
188	74.60682254
189	74.60682254
190	95.76272845
191	95.76272845
192	95.76272845
193	95.76272845
194	95.76272845
195	97.22935707
196	97.22935707
197	97.22935707
198	97.22935707
199	97.22935707
200	42.24110863
201	42.24110863
202	42.24110863
203	42.24110863
204	42.24110863
205	20.77906701
206	20.77906701
207	20.77906701
208	20.77906701
209	20.77906701
210	75.41269833
211	75.41269833
212	75.41269833
213	75.41269833
214	75.41269833
215	25.84981107
216	25.84981107
217	25.84981107
218	25.84981107
219	25.84981107
220	67.0602624
221	67.0602624
222	67.0602624
223	67.0602624
224	67.0602624
225	32.06698795
226	32.06698795
227	32.06698795
228	32.06698795
229	32.06698795
230	56.93213763
231	56.93213763
232	56.93213763
233	56.93213763
234	56.93213763
235	22.66398597
236	22.66398597
237	22.66398597
238	22.66398597
239	22.66398597
240	31.27470655
241	31.27470655
242	31.27470655
243	31.27470655
244	31.27470655
245	70.00001894
246	70.00001894
247	70.00001894
248	70.00001894
249	70.00001894
250	93.66254056
251	93.66254056
252	93.66254056
253	93.66254056
254	93.66254056
255	60.11030444
256	60.11030444
257	60.11030444
258	60.11030444
259	60.11030444
260	85.27847033
261	85.27847033
262	85.27847033
263	85.27847033
264	85.27847033
265	57.26034432
266	57.26034432
267	57.26034432
268	57.26034432
269	57.26034432
270	49.72315231
271	49.72315231
272	49.72315231
273	49.72315231
274	49.72315231
275	21.79210329
276	21.79210329
277	21.79210329
278	21.79210329
279	21.79210329
280	63.22101623
281	63.22101623
282	63.22101623
283	63.22101623
284	63.22101623
285	26.59905798
286	26.59905798
287	26.59905798
288	26.59905798
289	26.59905798
290	66.14781179
291	66.14781179
292	66.14781179
293	66.14781179
294	66.14781179
295	34.96311577
296	34.96311577
297	34.96311577
298	34.96311577
299	34.96311577
300	33.4647105
301	33.4647105
302	33.4647105
303	33.4647105
304	33.4647105
305	84.37931583
306	84.37931583
307	84.37931583
308	84.37931583
309	84.37931583
310	78.58601994
311	78.58601994
312	78.58601994
313	78.58601994
314	78.58601994
315	62.60589775
316	62.60589775
317	62.60589775
318	62.60589775
319	62.60589775
320	31.43111871
321	31.43111871
322	31.43111871
323	31.43111871
324	31.43111871
325	42.97246961
326	42.97246961
327	42.97246961
328	42.97246961
329	42.97246961
330	55.47263192
331	55.47263192
332	55.47263192
333	55.47263192
334	55.47263192
335	24.93363751
336	24.93363751
337	24.93363751
338	24.93363751
339	24.93363751
340	78.17234292
341	78.17234292
342	78.17234292
343	78.17234292
344	78.17234292
345	49.92365561
346	49.92365561
347	49.92365561
348	49.92365561
349	49.92365561
350	70.32293473
351	70.32293473
352	70.32293473
353	70.32293473
354	70.32293473
355	60.71187395
356	60.71187395
357	60.71187395
358	60.71187395
359	60.71187395
360	58.82043871
361	58.82043871
362	58.82043871
363	58.82043871
364	58.82043871
365	28.69034079
366	28.69034079
367	28.69034079
368	28.69034079
369	28.69034079
370	60.86252356
371	60.86252356
372	60.86252356
373	60.86252356
374	60.86252356
375	34.14270679
376	34.14270679
377	34.14270679
378	34.14270679
379	34.14270679
380	16.50097037
381	16.50097037
382	16.50097037
383	16.50097037
384	16.50097037
385	80.00399088
386	80.00399088
387	80.00399088
388	80.00399088
389	80.00399088
390	95.70438956
391	95.70438956
392	95.70438956
393	95.70438956
394	95.70438956
395	20.37407307
396	20.37407307
397	20.37407307
398	20.37407307
399	20.37407307
400	98.53567467
401	98.53567467
402	98.53567467
403	98.53567467
404	98.53567467
405	55.27263724
406	55.27263724
407	55.27263724
408	55.27263724
409	55.27263724
410	90.37849566
411	90.37849566
412	90.37849566
413	90.37849566
414	90.37849566
415	36.09262781
416	36.09262781
417	36.09262781
418	36.09262781
419	36.09262781
420	15.12681135
421	15.12681135
422	15.12681135
423	15.12681135
424	15.12681135
425	36.76885034
426	36.76885034
427	36.76885034
428	36.76885034
429	36.76885034
430	41.36022419
431	41.36022419
432	41.36022419
433	41.36022419
434	41.36022419
435	67.47942377
436	67.47942377
437	67.47942377
438	67.47942377
439	67.47942377
440	70.47082244
441	70.47082244
442	70.47082244
443	70.47082244
444	70.47082244
445	91.84011787
446	91.84011787
447	91.84011787
448	91.84011787
449	91.84011787
450	21.70525817
451	21.70525817
452	21.70525817
453	21.70525817
454	21.70525817
455	73.68384637
456	73.68384637
457	73.68384637
458	73.68384637
459	73.68384637
460	65.59842699
461	65.59842699
462	65.59842699
463	65.59842699
464	65.59842699
465	24.73604878
466	24.73604878
467	24.73604878
468	24.73604878
469	24.73604878
470	50.45422133
471	50.45422133
472	50.45422133
473	50.45422133
474	50.45422133
475	72.80599863
476	72.80599863
477	72.80599863
478	72.80599863
479	72.80599863
480	66.62987909
481	66.62987909
482	66.62987909
483	66.62987909
484	66.62987909
485	28.68755113
486	28.68755113
487	28.68755113
488	28.68755113
489	28.68755113
490	37.1381787
491	37.1381787
492	37.1381787
493	37.1381787
494	37.1381787
495	60.60627303
496	60.60627303
497	60.60627303
498	60.60627303
499	60.60627303

==> figures/DynamicNetwork/PCC.txt <==
0	2.55626
1	32.4334
2	30.8623
3	32.7491
4	34.3099
5	36.2893
6	44.6515
7	43.1369
8	39.5972
9	43.0443
10	66.7787
11	75.6067
12	74.8736
13	76.6149
14	75.3268
15	72.2406
16	52.1053
17	37.3609
18	39.0277
19	40.259
20	39.9468
21	35.8817
22	29.6277
23	22.8731
24	17.2366
25	22.1481
26	77.3896
27	86.0041
28	85.9037
29	84.5339
30	78.6079
31	58.8108
32	34.3216
33	27.7977
34	30.9201
35	29.9642
36	26.111
37	19.8322
38	14.8601
39	15.2557
40	16.6772
41	20.729
42	29.3711
43	42.4014
44	41.321
45	41.0035
46	37.0564
47	29.6148
48	25.1212
49	28.4148
50	43.7425
51	78.0377
52	75.8176
53	76.5454
54	75.3845
55	73.7394
56	63.0649
57	46.8024
58	36.289
59	37.8364
60	42.0548
61	74.2972
62	100.192
63	97.5427
64	95.8253
65	95.3528
66	93.5405
67	90.073
68	84.0731
69	86.4664
70	85.0138
71	77.3596
72	62.0045
73	44.9513
74	28.0203
75	24.8516
76	40.797
77	83.1008
78	78.9715
79	78.8751
80	71.4857
81	44.9057
82	41.7624
83	41.2003
84	44.5004
85	48.3402
86	66.8244
87	71.6778
88	69.7624
89	68.941
90	60.4196
91	36.358
92	16.1069
93	16.4544
94	16.8634
95	17.1199
96	17.4578
97	17.4682
98	18.1201
99	18.8539
100	25.2492
101	34.9603
102	31.1064
103	30.7567
104	33.7978
105	34.0163
106	37.1509
107	45.0098
108	53.9691
109	53.0333
110	79.2037
111	93.8287
112	93.6267
113	94.7497
114	92.2855
115	88.074
116	87.5219
117	87.8644
118	87.3097
119	87.015
120	81.7121
121	65.239
122	65.2287
123	69.7235
124	66.8497
125	60.5563
126	44.4275
127	44.4627
128	44.3951
129	45.7898
130	46.6771
131	59.1029
132	62.366
133	60.4747
134	62.9932
135	76.6742
136	84.2811
137	82.9274
138	82.3972
139	83.1749
140	73.3833
141	48.83
142	23.3967
143	13.2759
144	16.2349
145	15.8029
146	15.6167
147	16.2917
148	19.0544
149	24.4444
150	23.5256
151	23.292
152	23.6887
153	22.7318
154	20.1708
155	19.0521
156	22.4192
157	23.8498
158	37.0087
159	79.8729
160	81.4826
161	86.9892
162	84.8342
163	86.9074
164	86.2233
165	83.4284
166	62.9527
167	35.4642
168	19.8349
169	21.4065
170	28.1966
171	43.8145
172	46.4603
173	46.6078
174	46.9591
175	46.773
176	39.7732
177	26.6254
178	15.8395
179	16.4917
180	16.5849
181	17.0624
182	19.0773
183	23.7242
184	36.1977
185	76.693
186	74.8792
187	73.5369
188	70.8351
189	73.7569
190	75.9814
191	97.4336
192	92.8231
193	95.3413
194	93.9206
195	95.0001
196	94.3714
197	95.0439
198	94.6398
199	95.1979
200	87.1829
201	63.2517
202	38.5253
203	37.6172
204	44.3486
205	41.9378
206	34.4163
207	25.6921
208	18.7158
209	19.7169
210	22.8968
211	25.5522
212	25.0159
213	25.6218
214	26.2859
215	24.8076
216	28.1837
217	25.9361
218	29.2095
219	25.1431
220	27.0898
221	27.9274
222	31.0139
223	44.1045
224	66.8837
225	62.2402
226	47.3428
227	29.6985
228	29.9199
229	34.1587
230	34.6007
231	39.5862
232	52.2681
233	59.3978
234	56.031
235	55.495
236	49.0898
237	35.4763
238	21.7326
239	24.2938
240	30.874
241	31.0369
242	30.3613
243	31.5865
244	30.2218
245	33.0642
246	43.0812
247	63.1703
248	64.732
249	70.5639
250	70.3307
251	70.1242
252	75.6209
253	88.3485
254	93.3921
255	91.4135
256	84.7839
257	68.9932
258	55.5875
259	61.0516
260	77.9031
261	80.3605
262	81.0241
263	81.4563
264	80.3135
265	74.7286
266	57.9744
267	55.8922
268	57.5675
269	55.6932
270	49.9515
271	49.1603
272	48.321
273	51.7095
274	47.5292
275	45.2122
276	38.9214
277	29.8733
278	20.451
279	20.6727
280	29.7332
281	59.6179
282	62.1318
283	61.3445
284	61.9457
285	61.5979
286	52.1979
287	35.1135
288	23.0369
289	23.1996
290	23.5151
291	30.6889
292	58.1027
293	63.6122
294	64.463
295	62.9601
296	55.5887
297	43.5691
298	32.1327
299	32.7271
300	34.7182
301	31.7604
302	33.752
303	32.4592
304	33.1347
305	33.6119
306	37.7364
307	69.3119
308	82.3421
309	84.3331
310	77.3338
311	77.555
312	75.6452
313	76.6467
314	78.3702
315	75.9977
316	67.0724
317	56.3483
318	59.362
319	63.2995
320	57.7686
321	39.9346
322	30.8402
323	31.7476
324	31.808
325	32.5884
326	33.4492
327	33.1929
328	33.9833
329	34.1247
330	36.558
331	39.8792
332	39.8786
333	45.5378
334	56.334
335	50.7781
336	41.379
337	30.5604
338	21.0679
339	21.2783
340	21.5343
341	21.2784
342	21.965
343	22.4305
344	26.5893
345	44.9206
346	50.2903
347	48.741
348	49.356
349	49.2768
350	62.2536
351	68.9714
352	68.1796
353	68.7263
354	69.5055
355	62.4726
356	58.791
357	57.5906
358	60.4451
359	61.0281
360	56.2531
361	55.426
362	56.194
363	57.6733
364	58.0934
365	57.3366
366	49.7894
367	31.8072
368	29.14
369	29.5011
370	28.7323
371	29.4312
372	30.7251
373	30.8532
374	31.5161
375	34.579
376	32.4709
377	34.4974
378	34.8353
379	33.2165
380	33.8452
381	30.9219
382	23.9232
383	15.8407
384	14.931
385	16.0957
386	17.6913
387	19.3333
388	22.21
389	26.1815
390	82.7494
391	94.9228
392	92.4664
393	93.6197
394	93.5232
395	89.004
396	59.5494
397	26.5194
398	17.552
399	19.0539
400	20.6145
401	21.4539
402	22.3143
403	23.7934
404	28.1151
405	33.2512
406	42.0212
407	57.0453
408	52.9821
409	59.3507
410	90.0273
411	89.1901
412	88.1879
413	89.3066
414	88.0158
415	61.9951
416	33.1696
417	36.0463
418	35.0801
419	34.021
420	31.9807
421	26.915
422	15.7811
423	14.4531
424	16.8061
425	18.7278
426	22.8158
427	38.8304
428	36.0113
429	37.012
430	40.7037
431	42.4171
432	40.2972
433	40.1682
434	40.6926
435	44.5134
436	55.7173
437	64.4047
438	64.9875
439	66.5471
440	66.5135
441	70.9398
442	69.8089
443	66.2344
444	67.2475
445	82.7375
446	92.2725
447	88.2907
448	89.5624
449	90.2831
450	82.5154
451	55.1004
452	25.9253
453	21.2313
454	23.596
455	64.404
456	72.1416
457	72.4792
458	74.3865
459	73.0939
460	66.4556
461	63.8583
462	65.4754
463	63.2743
464	65.348
465	63.378
466	53.0504
467	36.7101
468	22.6289
469	21.0452
470	20.9644
471	21.6505
472	24.7024
473	32.5049
474	51.5362
475	72.873
476	72.4767
477	71.6149
478	71.9758
479	69.4006
480	70.2038
481	62.1928
482	68.1076
483	65.5027
484	67.5957
485	64.4284
486	42.4163
487	25.1102
488	24.5505
489	29.2804
490	39.039
491	36.5587
492	34.4506
493	34.8584
494	37.5502
495	38.8298
496	45.3984
497	57.5324
498	57.3957
499	60.6784

==> figures/DynamicNetwork/TCP_CUBIC.txt <==
0	2.1
1	1.05
2	2.1
3	1.05
4	1.05
5	1.05
6	1.05
7	1.05
8	1.05
9	2.1
10	2.1
11	2.1
12	3.15
13	4.19
14	3.15
15	1.05
16	2.1
17	2.1
18	1.05
19	2.1
20	1.05
21	1.05
22	1.05
23	1.05
24	1.05
25	7.34
26	9.44
27	9.44
28	9.44
29	8.39
30	3.15
31	2.1
32	1.05
33	1.05
34	2.1
35	1.05
36	2.1
37	0
38	2.1
39	1.05
40	2.1
41	0
42	1.05
43	1.05
44	1.05
45	1.05
46	2.1
47	2.1
48	2.1
49	3.15
50	3.15
51	4.19
52	3.15
53	3.15E+00
54	2.1
55	1.05
56	2.1
57	1.05
58	0
59	2.1
60	2.1
61	2.1
62	3.15
63	3.15
64	4.19
65	1.05
66	2.1
67	1.05
68	0
69	1.05
70	0
71	1.05
72	1.05
73	1.05
74	2.1
75	2.1
76	4.19
77	4.19
78	5.24
79	8.39
80	7.34
81	4.19
82	2.1
83	3.15
84	2.1
85	2.1
86	2.1
87	2.1
88	3.15
89	2.1
90	4.19
91	5.24
92	7.34
93	6.29
94	5.24
95	2.1
96	2.1
97	2.1
98	2.1
99	3.15
100	3.15
101	4.19
102	7.34
103	3.15
104	2.1
105	1.05
106	1.05
107	0
108	1.05
109	2.1
110	3.15
111	2.1
112	2.1
113	2.1
114	4.19
115	12.6
116	14.7
117	11.5
118	12.6
119	10.5
120	3.15
121	2.1
122	3.15
123	2.1
124	5.24
125	10.5
126	13.6
127	13.6
128	12.6
129	12.6
130	1.05
131	1.05
132	1.05
133	1.05
134	1.05
135	3.15
136	3.15
137	3.15
138	5.24
139	3.15
140	9.44
141	9.44
142	12.6
143	13.6
144	11.5
145	4.19
146	4.19
147	3.15
148	2.1
149	1.05
150	2.1
151	1.05
152	2.1
153	1.05
154	2.1
155	4.19
156	3.15
157	4.19
158	3.15
159	3.15
160	1.05
161	2.1
162	2.1
163	2.1
164	2.1
165	2.1
166	1.05
167	2.1
168	2.1
169	1.05
170	2.1
171	2.1
172	2.1
173	3.15
174	4.19
175	7.34
176	8.39
177	5.24
178	4.19
179	4.19
180	1.05
181	2.1
182	1.05
183	1.05
184	2.1
185	5.24
186	3.15
187	4.19
188	3.15
189	3.15
190	2.1
191	3.15
192	2.1
193	2.1
194	2.1
195	1.05
196	2.1
197	1.05
198	1.05
199	2.1
200	1.05
201	2.1
202	1.05
203	2.1
204	2.1
205	1.05
206	2.1
207	3.15
208	2.1
209	1.05
210	1.05
211	2.1
212	1.05
213	0
214	2.1
215	6.29
216	6.29
217	7.34
218	8.39
219	5.24
220	1.05
221	1.05
222	2.1
223	2.1
224	1.05
225	1.05
226	2.1
227	2.1
228	3.15
229	2.1
230	1.05
231	1.05
232	1.05
233	1.05
234	0
235	4.19
236	4.19
237	4.19
238	5.24
239	6.29
240	4.19
241	3.15
242	3.15
243	4.19
244	5.24
245	3.15
246	3.15
247	3.15
248	2.1
249	4.19
250	2.1
251	2.1
252	2.1
253	2.1
254	2.1
255	1.05
256	2.1
257	2.1
258	1.05
259	1.05
260	1.05
261	1.05
262	1.05
263	1.05
264	2.1
265	12.6
266	18.9
267	26.2
268	28.3
269	19.9
270	5.24
271	4.19
272	4.19
273	4.19
274	2.1
275	1.05
276	0
277	1.05
278	1.05
279	2.1
280	1.05
281	2.1
282	1.05
283	2.1
284	1.05
285	1.05
286	2.1
287	2.1
288	1.05
289	2.1
290	3.15
291	2.1
292	2.1
293	2.1
294	2.1
295	1.05
296	1.05
297	2.1
298	2.1
299	2.1
300	6.29
301	4.19
302	4.19
303	3.15
304	4.19
305	3.15
306	3.15
307	2.1
308	2.1
309	3.15
310	4.19
311	3.15
312	3.15
313	3.15
314	3.15
315	2.1
316	1.05
317	2.1
318	3.15
319	4.19
320	6.29
321	8.39
322	5.24
323	8.39
324	5.24
325	1.05
326	1.05
327	1.05
328	1.05
329	1.05
330	1.05
331	2.1
332	2.1
333	1.05
334	2.1
335	1.05
336	1.05
337	1.05
338	2.1
339	5.24
340	3.15
341	1.05
342	1.05
343	1.05
344	1.05
345	4.19
346	3.15
347	3.15
348	2.1
349	3.15
350	1.05
351	2.1
352	2.1
353	2.1
354	3.15
355	1.05
356	2.1
357	2.1
358	1.05
359	1.05
360	1.05
361	0
362	1.05
363	0
364	2.1
365	6.29
366	5.24
367	7.34
368	6.29
369	7.34
370	1.05
371	0
372	1.05
373	2.1
374	2.1
375	2.1
376	2.1
377	3.15
378	3.15
379	4.19
380	3.15
381	4.19
382	6.29
383	5.24
384	4.19
385	4.19
386	4.19
387	3.15
388	3.15
389	4.19
390	4.19
391	3.15
392	4.19
393	6.29
394	7.34
395	2.1
396	3.15
397	2.1
398	2.1
399	3.15
400	2.1
401	2.1
402	4.19
403	3.15
404	2.1
405	6.29
406	6.29
407	3.15
408	2.1
409	3.15
410	5.24
411	7.34
412	7.34
413	4.19
414	3.15
415	5.24
416	5.24
417	4.19
418	5.24
419	5.24
420	7.34
421	6.29
422	6.29
423	7.34
424	5.24
425	3.15
426	1.05
427	3.15
428	2.1
429	3.15
430	4.19
431	4.19
432	4.19
433	3.15
434	3.15
435	2.1
436	1.05
437	2.1
438	1.05
439	2.1
440	1.05
441	1.05
442	1.05
443	1.05
444	1.05
445	2.1
446	2.1
447	2.1
448	1.05
449	2.1
450	2.1
451	3.15
452	2.1
453	3.15
454	4.19
455	7.34
456	8.39
457	7.34
458	3.15
459	7.34
460	2.1
461	1.05
462	1.05
463	2.1
464	2.1
465	1.05
466	1.05
467	1.05
468	1.05
469	1.05
470	1.05
471	2.1
472	1.05
473	1.05
474	2.1
475	3.15
476	1.05
477	2.1
478	3.15
479	2.1
480	2.1
481	2.1
482	1.05
483	2.1
484	4.19
485	2.1
486	3.15
487	2.1
488	4.19
489	2.1
490	2.1
491	2.1
492	2.1
493	1.05
494	2.1
495	1.05
496	1.05
497	1.05
498	1.05
499	1.05

==> figures/DynamicNetwork/TCP_Illinois.txt <==
0	2.1
1	2.1
2	3.15
3	3.15
4	4.19
5	9.44
6	16.8
7	15.7
8	17.8
9	12.6
10	11.5
11	12.6
12	12.6
13	7.34
14	12.6
15	3.15
16	7.34
17	7.34
18	9.44
19	8.39
20	3.15
21	2.1
22	1.05
23	3.15
24	5.24
25	18.9
26	27.3
27	34.6
28	48.2
29	29.4
30	6.29
31	7.34
32	6.29
33	4.19
34	2.1
35	2.1
36	4.19
37	2.1
38	4.19
39	4.19
40	2.1
41	2.1
42	2.1
43	2.1
44	2.1
45	4.19
46	6.29
47	4.19
48	4.19
49	2.1
50	4.19
51	2.1
52	2.1
53	2.1
54	4.19
55	2.1
56	2.1
57	2.1
58	2.1
59	2.1
60	6.29
61	10.5
62	14.7
63	18.9
64	11.5
65	2.1
66	2.1
67	2.1
68	0
69	0
70	2.1
71	2.1
72	2.1
73	2.1
74	0
75	6.29
76	10.5
77	14.7
78	19.9
79	23.1
80	6.29
81	6.29
82	12.6
83	8.39
84	10.5
85	8.39
86	6.29
87	10.5
88	8.39
89	6.29
90	12.6
91	14.7
92	14.7
93	14.7
94	12.6
95	6.29
96	4.19
97	6.29
98	6.29
99	6.29
100	8.39
101	8.39
102	6.29
103	8.39
104	4.19
105	2.1
106	2.1
107	2.1
108	2.1
109	2.1
110	8.39
111	6.29
112	6.29
113	6.29
114	17.8
115	72.4
116	77.6
117	69.2
118	61.9
119	46.1
120	5.24
121	0
122	2.1
123	3.15
124	7.34
125	34.6
126	41.9
127	35.7
128	41.9
129	34.6
130	2.1
131	2.1
132	3.15
133	2.1
134	3.15
135	10.5
136	17.8
137	15.7
138	24.1
139	21
140	12.6
141	13.6
142	12.6
143	15.7
144	10.5
145	3.15
146	2.1
147	3.15
148	2.1
149	0
150	3.15
151	2.1
152	0
153	3.15
154	2.1
155	5.24
156	7.34
157	10.5
158	5.24
159	8.39
160	0
161	2.1
162	3.15
163	0
164	2.1
165	5.24
166	0
167	3.15
168	2.1
169	3.15
170	2.1
171	3.15
172	0
173	5.24
174	5.24
175	14.7
176	15.7
177	15.7
178	15.7
179	13.6
180	5.24
181	5.24
182	5.24
183	5.24
184	5.24
185	9.44
186	5.24
187	13.6
188	10.5
189	10.5
190	7.34
191	5.24
192	8.39
193	5.24
194	2.1
195	3.15
196	2.1
197	3.15
198	2.1
199	3.15
200	2.1
201	2.1
202	5.24
203	5.24
204	3.15
205	2.1
206	3.15
207	2.1
208	3.15
209	2.1
210	3.15
211	0
212	2.1
213	3.15
214	5.24
215	21
216	17.8
217	23.1
218	24.1
219	17.8
220	3.15
221	2.1
222	3.15
223	2.1
224	3.15
225	5.24
226	5.24
227	7.34
228	5.24
229	2.1
230	0
231	3.15
232	0
233	0
234	2.1
235	15.7
236	18.9
237	21
238	15.7
239	19.9
240	11.5
241	12.6
242	15.7
243	13.6
244	12.6
245	3.15
246	5.24
247	0
248	2.1
249	3.15
250	0
251	2.1
252	0
253	2.1
254	3.15
255	0
256	2.1
257	3.15
258	2.1
259	0
260	3.15
261	0
262	2.1
263	0
264	3.15
265	54.5
266	54.5
267	54.5
268	55.6
269	45.1
270	10.5
271	5.24
272	10.5
273	5.24
274	11.5
275	2.1
276	5.24
277	3.15
278	2.1
279	3.15
280	2.1
281	3.15
282	2.1
283	5.24
284	3.15
285	5.24
286	4.19
287	3.15
288	2.1
289	3.15
290	5.24
291	7.34
292	5.24
293	3.15
294	5.24
295	2.1
296	3.15
297	2.1
298	3.15
299	2.1
300	10.5
301	15.7
302	15.7
303	13.6
304	5.24
305	5.24
306	5.24
307	5.24
308	5.24
309	2.1
310	13.6
311	8.39
312	10.5
313	10.5
314	5.24
315	2.1
316	3.15
317	2.1
318	5.24
319	5.24
320	18.9
321	26.2
322	29.4
323	24.1
324	24.1
325	2.1
326	3.15
327	0
328	2.1
329	0
330	3.15
331	5.24
332	5.24
333	2.1
334	3.15
335	2.1
336	0
337	3.15
338	2.1
339	3.15
340	2.1
341	2.1
342	3.15
343	2.1
344	3.15
345	2.1
346	5.24
347	8.39
348	2.1
349	3.15
350	2.1
351	5.24
352	3.15
353	5.24
354	7.34
355	3.15
356	2.1
357	3.15
358	0
359	2.1
360	0
361	3.15
362	2.1
363	3.15
364	2.1
365	18.9
366	12.6
367	21
368	27.3
369	17.8
370	3.15
371	2.1
372	0
373	3.15
374	0
375	4.19
376	5.24
377	5.24
378	8.39
379	7.34
380	8.39
381	5.24
382	7.34
383	8.39
384	5.24
385	5.24
386	18.9
387	12.6
388	7.34
389	8.39
390	21
391	45.1
392	35.7
393	29.4
394	22
395	9.44
396	8.39
397	8.39
398	7.34
399	8.39
400	5.24
401	5.24
402	7.34
403	5.24
404	8.39
405	15.7
406	12.6
407	13.6
408	7.34
409	11.5
410	17.8
411	13.6
412	15.7
413	9.44
414	13.6
415	15.7
416	22
417	15.7
418	10.5
419	5.24
420	15.7
421	13.6
422	15.7
423	12.6
424	14.7
425	7.34
426	13.6
427	10.5
428	7.34
429	8.39
430	17.8
431	13.6
432	13.6
433	10.5
434	14.7
435	5.24
436	0
437	3.15
438	2.1
439	0
440	3.15
441	2.1
442	0
443	3.15
444	2.1
445	5.24
446	3.15
447	2.1
448	3.15
449	5.24
450	10.5
451	5.24
452	11.5
453	10.5
454	9.44
455	53.5
456	39.8
457	35.7
458	34.6
459	24.1
460	0
461	3.15
462	2.1
463	3.15
464	5.24
465	2.1
466	0
467	3.15
468	2.1
469	3.15
470	2.1
471	3.15
472	0
473	2.1
474	5.24
475	8.39
476	7.34
477	3.15
478	5.24
479	5.24
480	7.34
481	10.5
482	10.5
483	10.5
484	7.34
485	5.24
486	8.39
487	7.34
488	10.5
489	3.15
490	0
491	2.1
492	3.15
493	0
494	2.1
495	3.15
496	2.1
497	0
498	3.15
499	2.1


==> figures/LossRate/BBCC.txt <==
0	98
0.0001	99.69204
0.0005	99.66618
0.001	99.67002
0.002	98.77908
0.003	98.77662
0.004	97.26194
0.005	96.90476
0.006	98.99554
0.007	96.89782
0.008	96.07192
0.009	94.3708
0.01	92.1843
0.02	74.86994
0.03	16.328104
0.04	10.898828
0.05	7.997764
0.06	3.222684

==> figures/LossRate/TCPCUBIC.txt <==
0	98
0.0001	28.02
0.0005	11.84
0.001	8.418
0.002	5.788
0.003	4.992
0.004	4.376
0.005	4.046
0.006	3.678
0.007	3.416
0.008	3.246
0.009	3.098
0.01	2.874
0.02	1.972
0.03	1.634
0.04	1.388
0.05	1.16
0.06	1.0124

==> figures/LossRate/TCP_illinois.txt <==
0	98
0.0001	77
0.0005	37
0.001	24
0.002	21.5
0.003	20
0.004	17.5
0.005	10.5
0.006	11
0.007	9
0.008	8.5
0.009	7
0.01	7
0.02	4.5
0.03	2.4
0.04	2.1
0.05	1.21
0.06	1.19

==> figures/RTT-unfairness/BBCC.txt <==
100	0.893208603
80	1.01501602
60	0.964077572
40	0.945760572
20	0.988494417

==> figures/RTT-unfairness/TCPCUBIC.txt <==
100	0.369458128
80	0.442372881
60	0.622866894
40	0.65095986
20	0.775665399

==> figures/RTT-unfairness/TCP_New_Reno.txt <==
100	0.102764977
80	0.250656168
60	0.340425532
40	0.391240876
20	1.064794816


==> figures/Satellite/BBCC.txt <==
1.5	23.73
7.5	38.17
75	36.74
495	36.3
1023	35.8

==> figures/Satellite/TCP_CUBIC.txt <==
1.5	0.026367188
7.5	0.166992188
75	0.591796875
495	0.563476563
1023	0.451171875


==> figures/Satellite/TCP_Hybla.txt <==
1.5	0.025390625
7.5	0.087597656
75	1.08
495	1.97
1023	2.03

==> figures/Satellite/TCP_Illinois.txt <==
1.5	0.024
7.5	0.185
75	0.555
495	0.556
1023	0.66

==> figures/Satellite/TCP_New_Reno.txt <==
1.5	0.016601563
7.5	0.12890625
75	0.163085938
495	0.1640625
1023	0.138671875


==> figures/cdf+scatter.txt <==
17664.28137	86.53018868	*
133685.6863	279.7619863	
50011.82237	98.72437276	
32160.9519	5.194444444	
145828.8082	296.9765677	
20156.6841	3.587980159	
135534.1279	251.5378882	
105124.8393	16.08305243	
143700.6645	295.8989796	
17012.73912	6.469402985	
47695.23277	93.11871166	
12472.77735	3.704670543	
140536.7534	207.9281879	
10981.01705	8.649669811	
11319.34565	3.257704082	
18947.51048	4.360697674	
14652.54138	3.133884868	
17431.9317	33.02336806	
14731.525	30.17394822	
137791.7765	272.5250804	
12296.36251	18.28923379	
35212.16518	70.21646154	
5954.669834	10.9067366	
8868.790696	19.04679443	
14549.98398	52.87349398	
67044.80117	15.06352113	
14319.82295	5.430265896	
17854.44047	2.389385	
31217.09954	7.213826772	
13139.16024	30.40111969	
9901.435617	20.13197917	
131014.9978	243.1130573	
67761.71564	327.440404	
5033.426385	1.507694969	
8713.044162	0.740716535	
9829.254162	53.46137931	
89666.8237	182.6852941	
25687.7622	3.847276995	
45841.92043	7.98693578	
2647.645818	1.269877984	
14407.8424	1.218635083	
2237.113897	9.291151151	
46855.7551	5.775919732	
16436.56004	3.156003333	
13528.102	4.768952381	
18862.05691	43.31300578	
25935.38994	32.33388889	
14252.01223	4.301293532	
3042.834069	1.598262956	
56632.83199	9.337834395	
16360.12658	3.158200669	
25196.19251	2.983303704	
13548.93241	2.629064935	
40320.68934	19.06634812	
353.2793706	1.881505376	
66253.84366	14.52566038	
2872.228005	1.2825	
5938.492564	22.49556391	
4350.244214	1.174071895	
2501.854586	30.75977099	
18186.47752	3.277018634	
15874.29386	36.35789474	
29825.17775	5.411352459	
4812.211218	1.05350558	
16133.31957	1.105939394	
69180.24713	130.0423729	
5903.920346	3.118465986	
39477.80602	6.654792453	
31076.39825	5.77013347	
19027.93672	6.943520983	
6634.948074	1.55503777	
6382.02495	1.365153627	
8618.147768	17.08556667	
41379.14642	86.40442478	
36677.8733	6.138617021	
424.916617	1.101161954	
1144.127554	1.068033898	
6479.307396	45.31117021	
15410.8464	29.18278746	
122489.76	247.6041237	
107874.996	17.86483108	
10336.765	2.441947791	
142422.384	284.1174274	
118576.8828	234.4508197	*
40359.79981	73.0806701	
120323.0407	243.4232092	
119604.2352	248.6566265	
295.978368	0.63602459	
21446.58787	11.21643457	
115851.0104	210.3050125	
125337.1259	233.5227528	
104008.3597	243.4077143	
16988.74321	23.70317204	
13562.29351	23.62141414	
11106.5772	22.69956522	
13064.71334	23.9665641	
6633.246318	13.82557252	
15528.09	4.17061991	
14993.3911	2.727048433	
13018.83171	27.17421405	
23606.24466	7.989963964	
67336.38285	11.79668852	
12189.99941	27.1600578	
69296.76145	185.621831	
28150.56177	176.6958225	
30497.07953	11.3092381	
14303.54701	4.958331402	
118969.9518	249.4941368	
14425.62295	127.5352601	
2046.612398	1.50233438	
17646.4347	1.374848703	
6063.272825	4.048868996	
78293.0955	9.038581766	
31439.60819	68.23762058	
19014.26648	2.217461165	
19083.25877	1.557225424	
92961.80179	12.70907455	
136462.8754	7.827252033	
211.755721	1.436869565	
23225.3287	25.24813889	
31041.11331	3.237394068	
14496.95127	97.92495974	
2238.9907	1.407329394	
77336.4961	19.87821053	
27217.95146	3.812580645	
14785.41383	3.198502538	
1636.016591	1.406314642	
70.86332	0.693446717	
5846.110071	1.971927536	
3179.805801	3.257761092	
113100.9162	170.8208824	
387.2185834	1.715828571	
67884.84717	9.612461274	
1693.038931	18.8376338	
2768.963122	1.705489051	
4392.627565	21.77525547	
69896.73785	6.940691589	
2692.611565	6.716190476	
41419.80745	6.844485437	
12883.92946	24.79790761	
42215.18531	8.598232406	
26231.86528	9.946599045	
64174.27688	129.9398281	
7382.006445	3.200402762	
15543.30806	27.54824561	
6262.655498	2.327051163	
2041.210736	1.256315232	
10028.92785	6.93057725	
15164.11664	5.993990654	
75659.4593	154.94613	
12839.96822	1.670393673	
17617.34347	2.757023324	
19859.70914	38.63165517	
40359.52155	82.14553314	
20775.61573	2.510813397	
14235.59078	3.956590426	
1269.968583	1.011217195	
2238.685	8.368915888	
19485.5169	2.9415209	
18221.06	3.207933099	
70445.28	129.495	
10738.1748	2.096439898	
7054.5573	3.90202957	
8526.684	3.861722826	
15988.5104	37.7976494	*
2067.649178	1.029017021	
4130.200067	1.030068376	
4591.913609	1.031773262	
3574.348257	1.034168999	
4672.035482	1.035556989	
4813.955993	1.036053706	
17749.0694	1.040551351	
3790.844475	1.042169364	
1276.5659	1.042305286	
1855.375675	1.043956569	
19313.43775	1.052937861	
283.7648119	1.058648379	
1327.925318	1.065105968	
3512.689079	1.069454338	
17200.05485	1.077044643	
4641.009935	1.090795687	
6108.695923	1.299677463	
3939.782127	1.309805442	
3704.912805	1.379847262	
4683.91333	1.385661871	
131.856	1.453759647	
1968.695666	1.552100671	
7395.310905	1.562935323	
4669.77724	1.611285235	
6141.566625	1.626966783	
8111.687357	1.785549242	
5674.810065	3.164375773	
4561.97834	3.305353147	
13835.31294	3.414598513	
17681.95733	3.477529412	
18057.97541	3.605675573	
14193.50236	3.722480469	
18429.58007	3.727399209	
18596.41945	3.730486166	
17629.24752	3.946679167	
19456.43475	3.973873418	
14144.49021	4.058017021	
15406.1956	4.269144796	
112.2074222	4.286204082	
7542.302278	4.408691589	
18872.68466	4.823694301	
12502.39525	5.109011236	
20563.02972	5.258575419	
18969.90981	6.895837037	
19194.27879	7.196107692	
4520.26547	19.31724832	
11672.69282	23.82334677	
14359.14978	26.15304945	
17807.66432	26.45452778	
4488.812655	27.1146875	
13330.687	27.40426752	
15972.81999	27.42222543	
12433.4864	27.53470032	
14185.74154	28.44767164	
14118.3703	28.56586103	
13280.88956	28.57287462	
15681.0652	28.74727273	
13074.36135	28.75105422	
14468.75191	28.84406061	
14364.9556	28.92446875	
14991.33368	29.02457317	
24529.6153	29.37530864	
15681.70181	29.5535	
14456.97065	30.04637224	
16307.21049	31.36410596	
14822.28367	31.52221854	
12995.39195	31.95550676	
15899.91865	32.97065972	
14191.10196	33.03039427	
15198.28744	33.15742958	
14636.06016	34.07003584	
15014.27105	40.65624242	
4636.922389	42.07911504	
18047.53104	69.71052632	
22199.27506	92.46108911	
28161.6812	4.238663636	
7875.1816	1.092591581	
13735.8	3.08697411	
15475.542	4.304141844	
2044.1992	9.118155136	
4753.296	13.19304556	
26501.6832	5.8736	
9449.3168	1.13704717	
13337.16899	26.38055096	*
386.474734	1.008458911	
1541.577931	1.028263326	
2524.85376	1.034868421	
13977.89488	1.058628855	
4168.79859	1.072669633	
423.8122812	1.088667808	
391.8517376	1.090030888	
12207.98863	1.094249715	
3986.207046	1.121265403	
5059.524355	1.195362624	
2725.653101	1.228886189	
5836.743455	1.321476454	
17287.365	1.360492221	
6062.86427	1.391070707	
4180.364632	1.430391691	
6001.227346	1.462051242	
3970.460779	1.476604294	
6420.25496	1.70464311	
4945.293935	1.809135755	
134.364	2.023554217	
10341.78913	2.114046256	
3575.04402	2.123520879	
13263.31519	2.341435208	
6092.782713	2.450502632	
12794.92289	2.709087819	
12173.05692	2.805595308	
4735.049799	2.943100977	
15005.46047	3.117447712	
3565.15671	3.118556634	
11549.71028	3.220476351	
4696.128404	3.264206161	
12847.97815	3.481514599	
17368.36276	3.522581481	
18056.87539	3.625103053	
18213.47579	3.797522267	
17950.22301	4.088108696	
4686.511376	4.21	
14873.87568	4.235340807	
19899.63347	4.343105991	
13729.0369	4.374881188	
17008.27876	4.474496933	
10120.24894	5.139324022	
22291.55082	5.228244444	
17519.67988	5.627042169	
4112.215444	5.883154321	
18880.95898	6.148267974	
18606.66097	10.12076262	
7432.064038	12.36982262	
7632.602459	15.55507277	
3962.416325	19.78927152	
723.739803	19.96613924	
11212.95323	20.71174946	
10895.57701	22.33778555	
20289.62359	23.68620253	
2819.42129	24.00536341	
12201.62715	24.15803526	
11033.28047	24.73301546	
3941.137175	24.88256906	
14638.38053	24.89890339	
11563.49766	25.05314961	
15396.87301	25.34175066	
13446.83105	25.35596817	
12475.90611	25.52445333	
12930.33992	26.21796143	
11971.84927	26.29254286	
12922.95543	26.32914601	
13145.03708	26.63251397	
12208.43125	27.04827684	
12750.27322	27.23470948	
1410.381759	28.03129032	
12348.47303	28.25141994	
11800.84314	32.82272374	
16814.59709	59.17587719	
7875.15667	75.45418848	
24701.01455	115.766129	
9920.478	2.861318681	
13295.1415	25.43843085	
30270.9711	5.315172619	
31648.5993	4.812304124	
15046.3018	3.580406863	
14344.935	29.42550769	
21229.22	4.167904192	
5216.216	10.69773585	
7414.869	5.262131148	
7367.3514	1.092673548	
4437.692879	0.997438998	*
3965.830431	1.022580405	
236.9213322	1.024757771	
1180.777378	1.028702444	
11089.72494	1.029286788	
2310.974753	1.029688298	
2851.485134	1.029839362	
638.8879488	1.030234957	
1247.66304	1.031821467	
2774.198769	1.031966986	
2780.64366	1.034607906	
4128.80483	1.037487674	
476.1773632	1.049152009	
4270.992628	1.055774617	
958.172932	1.063515882	
4554.357251	1.087580275	
2709.301533	1.091665537	
331.04862	1.113882353	
5695.17019	1.312296552	
2108.313378	1.404477658	
7253.427992	1.486686728	
8121.414644	1.619534454	
8740.643271	1.625625424	
227.4647495	2.009607053	
10127.81255	2.043055437	
10528.70297	2.380831266	
898.03621	2.648104956	
1106.132677	2.791302671	
14883.24842	2.98506051	
15340.84386	3.045054313	
17465.17956	3.490805147	
5262.410327	3.576164021	
18423.38939	3.587534615	
21613.80965	3.627375479	
18395.03391	3.709015686	
17015.61537	4.161295154	
20843.97754	4.212584821	
4258.806954	4.435317972	
21177.15803	4.442547619	
19089.13594	4.576912195	
22592.42559	4.588878049	
22780.22674	4.58977561	
15365.75846	4.624941748	
16520.57975	5.760458333	
18779.64794	8.77210251	
4014.023919	9.242607843	
17963.07719	9.778829016	
17177.04837	11.62756127	
1200.75516	12.21024161	
15926.43939	13.00822069	
3553.756666	17.46302326	
7885.712631	17.944662	
7826.030936	18.09022599	
8696.085811	18.10952919	
9697.980298	19.4348583	
9550.974111	19.51930612	
11132.78942	19.63284254	
11288.94585	20.2866242	
8983.853049	20.52541126	
10821.41099	20.53143488	
3901.668039	20.58261261	
11155.25096	20.66064795	
11469.7125	20.74348485	
10244.77904	21.10709251	
10666.2182	21.28915556	
9448.819351	21.66433255	
10666.54944	21.67893424	
10821.43789	21.72780543	
10794.74519	22.27545455	
11435.63449	22.28151515	
10322.22391	22.68275862	
12661.87668	22.92774818	
12711.37798	23.16282238	
10193.76887	23.30186893	
16884.44237	23.64846734	
18446.26692	23.71385827	
12048.85773	24.07570352	
12217.19215	24.14888268	
7358.331776	27.02167702	
14067.46015	31.09668831	
26040.1796	65.84852113	
22984.39016	71.45641221	
2889.57	1.246041397	
106.848	1.315862069	
19845.638	4.070065217	
10008.2484	2.044544218	
13578.2558	11.49627957	
13659.8904	13.45576642	
556.6908	2.391283505	
38203.26064	75.80453172	*
43437.62325	1.974	
44234.91995	81.67401316	
24025.41704	1.220086538	
18424.72982	1.415382022	
42828.09562	83.98829787	
40797.70251	74.4834891	
17072.99448	0.956828996	
51494.90434	86.70842105	
18385.30318	0.999047059	
10435.26022	20.71745161	
28311.74033	1.409879121	
46026.40342	79.91452145	
42113.52919	84.46666667	
22125.19709	76.3683871	
43823.37735	85.55638298	
45122.1482	89.92681159	
17948.39028	73.85255255	
21638.79165	2.379548077	
29209.8997	1.452605882	
45125.335	89.87163636	
44820.46357	96.15714286	
46285.43644	1.759300752	
28690.15308	7.251764706	
20182.36875	1.170791855	
11214.00495	6.01670068	
44617.22798	183.79	
10848.53307	1.05994958	
17636.58045	1.957960744	
38447.61622	2.115189189	
10530.86136	58.35517241	
15016.79198	30.10863636	
11804.07156	10.91185229	
16114.03805	32.43923345	
18268.16539	34.24649057	
16452.76886	32.75360424	
11475.69194	42.52053476	
15585.58525	1.488110197	
20956.04387	72.6605	
16333.81231	32.88964286	
3681.279416	8.98973262	
10025.50017	10.91349515	
11199.52947	4.472228856	
13217.87092	2.860351097	
16818.45777	1.441386997	
39107.47718	84.276	
4035.91725	1.207707851	
12748.66035	1.188553594	
3825.82343	6.505031056	
43053.49178	79.65170068	
2416.954518	0.87091042	
1299.322832	1.248826772	
159.28359	2.468240636	
10911.27476	3.013678947	
5218.615107	14.94342857	
12351.84212	9.815471014	
8846.932814	51.18931624	
17188.08152	0.90610136	
15983.897	1.169072152	
1151.777018	6.331503759	
1667.104393	5.235171975	
16094.31812	1.223851852	
6027.621649	13.15600865	
25814.93314	1.591128818	
2613.498202	1.10162963	
4918.186103	1.134331269	
540.8904011	1.098590846	
18046.53798	39.94394464	
3250.851622	1.44438	
1563.669772	4.39164	
302.3116819	3.177861915	
11829.1875	20.99048443	
5053.268	3.428268657	
14749.1142	4.650223602	
7735.147	15.46781915	
95073.096	2.057146789	
10525.1706	20.56380165	
11016.3625	1.292241935	
26633.4912	28.98978056	
26941.626	4.94033557	
60198.896	1.012460829	
		


==> figures/cdf/BBCC_vs_SABUL.txt <==
0.853001575
0.891469485
0.892149336
0.898865239
1.03960796
1.097993206
1.101601547
1.13228292
1.144570329
1.149745196
1.154220121
1.156203619
1.168179333
1.168281008
1.178109672
1.200885153
1.22194942
1.23365384
1.284389811
1.287626492
1.2894711
1.29329812
1.316907696
1.331350475
1.331843036
1.348012874
1.369917749
1.37369248
1.397407266
1.413295084
1.41441907
1.445029121
1.448587418
1.466410328
1.470893806
1.49365825
1.504300034
1.516857927
1.519807963
1.561728486
1.566670364
1.566887394
1.605519969
1.623711063
1.662807857
1.833605439
1.900118045
2.055192916
2.090272221
2.354478868
2.491224134
2.700945294
3.395360729
3.902364729
4.313082999
4.576264483
5.47422204
12.15404659

==> figures/cdf/BBCC_vs_TCP_CUBIC.txt <==
86.53018868
279.7619863
98.72437276
5.194444444
296.9765677
3.587980159
251.5378882
16.08305243
295.8989796
6.469402985
93.11871166
3.704670543
207.9281879
8.649669811
3.257704082
4.360697674
3.133884868
33.02336806
30.17394822
272.5250804
18.28923379
70.21646154
10.9067366
19.04679443
52.87349398
15.06352113
5.430265896
2.389385
7.213826772
30.40111969
20.13197917
243.1130573
327.440404
1.507694969
0.740716535
53.46137931
182.6852941
3.847276995
7.98693578
1.269877984
1.218635083
9.291151151
5.775919732
3.156003333
4.768952381
43.31300578
32.33388889
4.301293532
1.598262956
9.337834395
3.158200669
2.983303704
2.629064935
19.06634812
1.881505376
14.52566038
1.2825
22.49556391
1.174071895
30.75977099
3.277018634
36.35789474
5.411352459
1.05350558
1.105939394
130.0423729
3.118465986
6.654792453
5.77013347
6.943520983
1.55503777
1.365153627
17.08556667
86.40442478
6.138617021
1.101161954
1.068033898
45.31117021
29.18278746
247.6041237
17.86483108
2.441947791
284.1174274
234.4508197
73.0806701
243.4232092
248.6566265
0.63602459
11.21643457
210.3050125
233.5227528
243.4077143
23.70317204
23.62141414
22.69956522
23.9665641
13.82557252
4.17061991
2.727048433
27.17421405
7.989963964
11.79668852
27.1600578
185.621831
176.6958225
11.3092381
4.958331402
249.4941368
127.5352601
1.50233438
1.374848703
4.048868996
9.038581766
68.23762058
2.217461165
1.557225424
12.70907455
7.827252033
1.436869565
25.24813889
3.237394068
97.92495974
1.407329394
19.87821053
3.812580645
3.198502538
1.406314642
0.693446717
1.971927536
3.257761092
170.8208824
1.715828571
9.612461274
18.8376338
1.705489051
21.77525547
6.940691589
6.716190476
6.844485437
24.79790761
8.598232406
9.946599045
129.9398281
3.200402762
27.54824561
2.327051163
1.256315232
6.93057725
5.993990654
154.94613
1.670393673
2.757023324
38.63165517
82.14553314
2.510813397
3.956590426
1.011217195
8.368915888
2.9415209
3.207933099
129.495
2.096439898
3.90202957
3.861722826
37.7976494
1.029017021
1.030068376
1.031773262
1.034168999
1.035556989
1.036053706
1.040551351
1.042169364
1.042305286
1.043956569
1.052937861
1.058648379
1.065105968
1.069454338
1.077044643
1.090795687
1.299677463
1.309805442
1.379847262
1.385661871
1.453759647
1.552100671
1.562935323
1.611285235
1.626966783
1.785549242
3.164375773
3.305353147
3.414598513
3.477529412
3.605675573
3.722480469
3.727399209
3.730486166
3.946679167
3.973873418
4.058017021
4.269144796
4.286204082
4.408691589
4.823694301
5.109011236
5.258575419
6.895837037
7.196107692
19.31724832
23.82334677
26.15304945
26.45452778
27.1146875
27.40426752
27.42222543
27.53470032
28.44767164
28.56586103
28.57287462
28.74727273
28.75105422
28.84406061
28.92446875
29.02457317
29.37530864
29.5535
30.04637224
31.36410596
31.52221854
31.95550676
32.97065972
33.03039427
33.15742958
34.07003584
40.65624242
42.07911504
69.71052632
92.46108911
4.238663636
1.092591581
3.08697411
4.304141844
9.118155136
13.19304556
5.8736
1.13704717
26.38055096
1.008458911
1.028263326
1.034868421
1.058628855
1.072669633
1.088667808
1.090030888
1.094249715
1.121265403
1.195362624
1.228886189
1.321476454
1.360492221
1.391070707
1.430391691
1.462051242
1.476604294
1.70464311
1.809135755
2.023554217
2.114046256
2.123520879
2.341435208
2.450502632
2.709087819
2.805595308
2.943100977
3.117447712
3.118556634
3.220476351
3.264206161
3.481514599
3.522581481
3.625103053
3.797522267
4.088108696
4.21
4.235340807
4.343105991
4.374881188
4.474496933
5.139324022
5.228244444
5.627042169
5.883154321
6.148267974
10.12076262
12.36982262
15.55507277
19.78927152
19.96613924
20.71174946
22.33778555
23.68620253
24.00536341
24.15803526
24.73301546
24.88256906
24.89890339
25.05314961
25.34175066
25.35596817
25.52445333
26.21796143
26.29254286
26.32914601
26.63251397
27.04827684
27.23470948
28.03129032
28.25141994
32.82272374
59.17587719
75.45418848
115.766129
2.861318681
25.43843085
5.315172619
4.812304124
3.580406863
29.42550769
4.167904192
10.69773585
5.262131148
1.092673548
0.997438998
1.022580405
1.024757771
1.028702444
1.029286788
1.029688298
1.029839362
1.030234957
1.031821467
1.031966986
1.034607906
1.037487674
1.049152009
1.055774617
1.063515882
1.087580275
1.091665537
1.113882353
1.312296552
1.404477658
1.486686728
1.619534454
1.625625424
2.009607053
2.043055437
2.380831266
2.648104956
2.791302671
2.98506051
3.045054313
3.490805147
3.576164021
3.587534615
3.627375479
3.709015686
4.161295154
4.212584821
4.435317972
4.442547619
4.576912195
4.588878049
4.58977561
4.624941748
5.760458333
8.77210251
9.242607843
9.778829016
11.62756127
12.21024161
13.00822069
17.46302326
17.944662
18.09022599
18.10952919
19.4348583
19.51930612
19.63284254
20.2866242
20.52541126
20.53143488
20.58261261
20.66064795
20.74348485
21.10709251
21.28915556
21.66433255
21.67893424
21.72780543
22.27545455
22.28151515
22.68275862
22.92774818
23.16282238
23.30186893
23.64846734
23.71385827
24.07570352
24.14888268
27.02167702
31.09668831
65.84852113
71.45641221
1.246041397
1.315862069
4.070065217
2.044544218
11.49627957
13.45576642
2.391283505
75.80453172
1.974
81.67401316
1.220086538
1.415382022
83.98829787
74.4834891
0.956828996
86.70842105
0.999047059
20.71745161
1.409879121
79.91452145
84.46666667
76.3683871
85.55638298
89.92681159
73.85255255
2.379548077
1.452605882
89.87163636
96.15714286
1.759300752
7.251764706
1.170791855
6.01670068
183.79
1.05994958
1.957960744
2.115189189
58.35517241
30.10863636
10.91185229
32.43923345
34.24649057
32.75360424
42.52053476
1.488110197
72.6605
32.88964286
8.98973262
10.91349515
4.472228856
2.860351097
1.441386997
84.276
1.207707851
1.188553594
6.505031056
79.65170068
0.87091042
1.248826772
2.468240636
3.013678947
14.94342857
9.815471014
51.18931624
0.90610136
1.169072152
6.331503759
5.235171975
1.223851852
13.15600865
1.591128818
1.10162963
1.134331269
1.098590846
39.94394464
1.44438
4.39164
3.177861915
20.99048443
3.428268657
4.650223602
15.46781915
2.057146789
20.56380165
1.292241935
28.98978056
4.94033557
1.012460829

==> figures/cdf/BBCCvsPCP.txt <==
0.88478692
1.127306273
1.2363651
1.245865727
1.441934857
1.502791455
1.5511822
1.651547364
2.125
2.5065641
2.666666667
3.016191
3.249695
3.27839925
3.5202714
3.699094333
3.904767333
4.112767
4.246791
4.4159705
4.7466535
4.8962095
5.1319965
5.298486
5.742016
5.925
6
6.138125
6.9813365
8.913627
9.35
11.6269635
12.804134
13.581435
15.032737
16.306267
25.692659
40.5
55.9715698


==> figures/convergence_BBCC_FIFO/Flow1.txt <==
1	57.5953
2	92.8158
3	96.8909
4	97.7007
5	97.0839
6	97.4457
7	97.2899
8	97.0272
9	97.858
10	96.9906
11	97.2007
12	97.7002
13	98.0582
14	97.1999
15	97.0494
16	96.7354
17	97.6657
18	97.6423
19	95.6247
20	97.6625
21	97.0837
22	97.9881
23	97.8447
24	97.898
25	96.3286
26	98.373
27	96.6258
28	98.9195
29	97.6767
30	97.2943
31	98.0814
32	97.3014
33	96.8271
34	96.2914
35	97.8252
36	97.6666
37	97.359
38	97.0676
39	96.9681
40	98.466
41	98.5205
42	98.0838
43	97.2823
44	96.6499
45	96.7077
46	96.7466
47	97.0241
48	96.7281
49	97.4793
50	97.1502
51	96.9919
52	96.8275
53	98.6362
54	97.7107
55	97.0607
56	97.8487
57	97.2011
58	96.8176
59	96.7891
60	95.8053
61	98.4785
62	97.3059
63	96.6659
64	97.7112
65	98.4994
66	97.5069
67	97.3647
68	97.0263
69	96.8372
70	96.6823
71	97.0446
72	96.8482
73	96.5203
74	96.3352
75	97.1618
76	97.053
77	96.8286
78	98.8357
79	98.6308
80	97.4975
81	96.903
82	98.5402
83	97.2687
84	97.5026
85	98.0879
86	97.2197
87	96.8047
88	97.7253
89	97.026
90	96.6379
91	96.4901
92	96.5488
93	99.0007
94	97.9251
95	96.922
96	97.0606
97	97.313
98	96.6986
99	96.3826
100	96.6072
101	97.0466
102	97.3296
103	97.0026
104	96.8233
105	98.2257
106	98.2725
107	98.3486
108	96.5907
109	98.4725
110	98.0882
111	97.3055
112	96.5719
113	96.6887
114	96.6996
115	96.9443
116	96.7349
117	97.3224
118	97.1892
119	96.7464
120	98.1161
121	96.6483
122	97.4878
123	97.106
124	96.6612
125	96.7782
126	96.8594
127	96.9557
128	97.4574
129	97.3481
130	96.9332
131	98.2447
132	98.3485
133	98.4428
134	97.3125
135	96.5375
136	98.5627
137	98.364
138	96.8953
139	97.0798
140	97.6395
141	96.8508
142	96.4207
143	97.5459
144	97.4062
145	97.4516
146	96.848
147	96.9106
148	97.8975
149	97.8431
150	97.0566
151	97.8137
152	97.4104
153	97.3185
154	98.521
155	96.3657
156	98.2303
157	98.3767
158	97.5502
159	96.6197
160	96.7202
161	97.0134
162	96.8622
163	96.3154
164	97.6042
165	97.1742
166	97.1681
167	96.8357
168	98.6721
169	97.8176
170	96.9215
171	96.5211
172	97.6272
173	96.8867
174	96.362
175	96.4802
176	96.7473
177	97.4066
178	97.2808
179	98.1286
180	98.2248
181	97.9004
182	97.9462
183	97.4186
184	96.6613
185	96.725
186	97.0527
187	97.6251
188	97.375
189	96.852
190	97.1894
191	96.8723
192	96.6845
193	96.0009
194	98.1127
195	97.0604
196	97.0922
197	97.2902
198	96.8279
199	96.3706
200	96.5594
201	97.4459
202	97.2794
203	97.0476
204	96.7047
205	98.4406
206	98.7456
207	97.7693
208	96.9213
209	98.2857
210	97.3818
211	97.4336
212	97.7672
213	97.2473
214	96.5369
215	98.1167
216	97.1064
217	96.7646
218	96.4863
219	97.773
220	97.5547
221	97.0582
222	96.8671
223	96.5484
224	98.8123
225	97.8197
226	97.3309
227	97.2667
228	96.8289
229	96.3393
230	98.1419
231	97.7975
232	96.6453
233	96.9405
234	97.0484
235	96.7188
236	97.5182
237	96.8149
238	98.9137
239	96.8118
240	98.2687
241	98.2391
242	98.2814
243	97.3878
244	96.4472
245	96.7136
246	96.7426
247	96.8038
248	96.6645
249	97.5155
250	97.1305
251	96.9219
252	98.3309
253	97.5508
254	97.1623
255	96.6888
256	98.0623
257	97.1311
258	96.9682
259	96.5952
260	96.4207
261	96.625
262	96.9288
263	97.2783
264	97.0652
265	97.3868
266	97.3281
267	97.8849
268	98.0165
269	97.3759
270	96.5006
271	96.7461
272	96.987
273	96.7474
274	96.4187
275	97.3911
276	96.709
277	96.8535
278	99.2096
279	97.7133
280	97.3358
281	96.2228
282	97.9347
283	96.9634
284	96.609
285	96.5213
286	96.5835
287	97.3984
288	97.2083
289	97.3015
290	98.1086
291	97.5867
292	97.4109
293	97.0151
294	98.4643
295	97.329
296	97.3755
297	97.0405
298	97.3758
299	97.7201
300	97.8271
301	98.4775
302	96.5956
303	98.067
304	98.0217
305	97.7343
306	96.5798
307	96.8164
308	97.1095
309	96.7426
310	96.6586
311	97.6308
312	97.2539
313	97.1498
314	96.8052
315	98.1693
316	97.131
317	96.7679
318	98.3621
319	97.2547
320	97.5052
321	96.5743
322	96.7929
323	97.9773
324	97.6701
325	97.4648
326	97.2565
327	97.1104
328	96.8182
329	98.2611
330	98.5476
331	97.9864
332	97.1665
333	96.678
334	96.6529
335	96.9445
336	96.6725
337	96.487
338	97.6089
339	97.0475
340	96.91
341	98.4689
342	97.6316
343	97.2915
344	98.2377
345	96.6633
346	97.0308
347	97.6564
348	97.8758
349	96.8396
350	96.9096
351	97.0283
352	96.6773
353	96.3021
354	97.459
355	97.2561
356	97.045
357	99.1647
358	97.7812
359	97.3382
360	96.4006
361	97.9883
362	97.094
363	96.6319
364	96.5078
365	96.8245
366	97.0126
367	97.6785
368	97.1077
369	97.4448
370	97.4087
371	97.8411
372	98.111
373	97.6041
374	97.1286
375	97.6665
376	97.4283
377	97.2086
378	96.8253
379	98.7452
380	97.6387
381	97.2612
382	96.2089
383	97.9346
384	97.0759
385	96.6512
386	96.4183
387	97.0148
388	98.0353
389	97.33
390	97.3881
391	97.0628
392	97.6635
393	97.2569
394	98.7311
395	96.9165
396	98.1326
397	98.2759
398	98.2902
399	97.1269
400	96.4326
401	98.1671
402	98.1357
403	97.1672
404	96.5832
405	96.679
406	96.7522
407	97.2247
408	97.2482
409	97.1869
410	96.839
411	97.5749
412	97.2317
413	97.4222
414	98.3476
415	97.2471
416	96.3042
417	97.5872
418	98.3716
419	97.3281
420	97.3816
421	96.9751
422	96.6115
423	96.6427
424	96.8608
425	96.7202
426	97.3985
427	97.2192
428	97.0456
429	96.8982
430	97.5456
431	96.8126
432	97.0328
433	98.3905
434	97.5036
435	97.2899
436	97.2216
437	97.075
438	97.5297
439	97.1657
440	96.6766
441	96.84
442	96.9774
443	96.8642
444	96.4036
445	97.6116
446	97.3257
447	96.9331
448	98.6228
449	97.4344
450	97.2934
451	97.9074
452	96.8397
453	97.3093
454	97.4509
455	98.0161
456	96.9315
457	97.0148
458	97.0316
459	96.7378
460	96.3196
461	96.5266
462	97.3282
463	97.0452
464	97.0339
465	98.5556
466	98.2681
467	98.1314
468	97.0908
469	96.5909
470	98.7267
471	97.4064
472	96.8147
473	97.1408
474	96.6279
475	96.5098
476	96.8348
477	97.2443
478	97.2996
479	97.1967
480	96.7936
481	97.3947
482	96.8633
483	97.8797
484	98.3595
485	96.3659
486	97.9553
487	98.1088
488	97.1895
489	97.2715
490	97.2024
491	97.1851
492	96.7415
493	96.524
494	96.6207
495	96.711
496	97.2549
497	97.282
498	97.0685
499	97.0741
500	97.5125
501	96.8168
502	92.7788
503	88.4673
504	88.0984
505	84.2814
506	83.9815
507	81.2536
508	79.5362
509	79.2402
510	76.8906
511	74.9997
512	74.3345
513	72.7404
514	71.9631
515	70.8459
516	67.9396
517	67.8735
518	66.2565
519	62.7972
520	61.7733
521	61.9948
522	60.1049
523	58.7096
524	58.149
525	58.5701
526	57.6378
527	56.7519
528	55.1325
529	54.249
530	54.7485
531	55.6452
532	56.3573
533	55.0867
534	54.3064
535	54.3895
536	53.258
537	50.8021
538	50.1498
539	49.7539
540	49.474
541	49.4498
542	49.509
543	50.9302
544	49.9038
545	48.6109
546	48.1107
547	50.0332
548	50.6041
549	49.7534
550	50.732
551	51.9178
552	51.7454
553	50.9744
554	49.3927
555	49.1342
556	50.1398
557	48.9625
558	50.1249
559	47.8191
560	46.7818
561	45.699
562	45.072
563	46.6669
564	48.0295
565	47.0518
566	46.2948
567	44.3138
568	46.305
569	46.2363
570	46.2943
571	46.6908
572	46.5381
573	45.9226
574	47.4015
575	47.2268
576	43.9889
577	44.5133
578	43.8728
579	42.0194
580	42.137
581	40.3203
582	39.2946
583	39.4816
584	41.2987
585	41.8102
586	42.5332
587	41.9241
588	39.8762
589	40.693
590	40.5998
591	40.984
592	42.7909
593	41.4257
594	40.1919
595	40.1922
596	40.5987
597	42.018
598	43.6625
599	43.3574
600	44.4662
601	44.5824
602	46.0389
603	46.1525
604	47.0625
605	45.6426
606	45.28
607	46.4812
608	46.7464
609	47.8893
610	50.591
611	48.0631
612	47.9345
613	45.4796
614	45.6292
615	47.8438
616	50.0789
617	51.2212
618	50.557
619	49.4381
620	47.4245
621	48.2262
622	48.5708
623	48.8788
624	48.9199
625	48.7707
626	48.4332
627	48.3892
628	48.8273
629	48.143
630	49.2248
631	52.1945
632	53.3247
633	52.8813
634	52.752
635	51.6948
636	51.5392
637	50.262
638	49.2123
639	49.0539
640	47.1857
641	44.9047
642	46.6597
643	45.9085
644	45.7888
645	44.7069
646	45.1723
647	44.7645
648	47.2879
649	47.7817
650	48.222
651	47.0371
652	48.3039
653	47.2221
654	47.7452
655	48.0386
656	47.814
657	47.6749
658	47.3734
659	45.5472
660	45.5915
661	46.0457
662	45.5074
663	45.1402
664	46.941
665	46.7796
666	47.3269
667	46.8287
668	47.2108
669	46.2221
670	46.302
671	46.072
672	45.8928
673	44.9837
674	44.9979
675	44.4532
676	46.1272
677	44.7745
678	44.6227
679	45.6067
680	45.2875
681	45.7196
682	45.4848
683	45.3034
684	47.9657
685	48.8056
686	49.6567
687	50.6373
688	49.5611
689	48.297
690	48.2163
691	46.9219
692	47.1524
693	45.8131
694	45.1493
695	44.264
696	44.0649
697	45.184
698	47.1386
699	48.1638
700	48.7131
701	49.6793
702	50.8669
703	50.159
704	50.1797
705	50.9603
706	48.1421
707	49.0405
708	49.7145
709	51.884
710	53.3475
711	52.1859
712	51.7638
713	53.5802
714	51.5313
715	53.2804
716	52.2645
717	52.0199
718	49.6153
719	50.8242
720	49.6788
721	49.4929
722	50.4942
723	49.6005
724	49.2116
725	50.5644
726	50.4062
727	51.7668
728	51.9702
729	52.8474
730	52.6929
731	51.2995
732	49.7805
733	49.6558
734	48.955
735	48.4347
736	51.1002
737	53.7401
738	53.7845
739	52.4312
740	51.1582
741	50.9486
742	52.1575
743	52.2171
744	50.8889
745	49.5278
746	49.7595
747	51.4045
748	51.1221
749	49.5896
750	49.9658
751	49.9476
752	50.0972
753	49.7841
754	50.1102
755	50.0293
756	48.5108
757	49.0154
758	47.5925
759	49.2637
760	48.8052
761	47.5247
762	47.3957
763	47.6447
764	47.6291
765	47.5332
766	48.5032
767	49.2609
768	48.4644
769	50.4962
770	47.4421
771	44.8722
772	45.7667
773	45.7314
774	45.8221
775	45.3148
776	45.4753
777	46.3485
778	46.5392
779	47.4691
780	47.5109
781	47.3849
782	47.2897
783	48.1788
784	50.3314
785	50.4233
786	51.6087
787	52.5938
788	52.2873
789	52.2544
790	50.9
791	49.3326
792	50.2614
793	49.4316
794	48.8523
795	49.4592
796	49.7703
797	50.4705
798	48.746
799	47.9826
800	48.1738
801	45.7293
802	47.1987
803	46.0918
804	44.9946
805	43.6936
806	44.1816
807	43.0769
808	43.2848
809	41.9946
810	43.0152
811	43.2418
812	46.0324
813	47.1394
814	47.0591
815	46.9683
816	46.4526
817	47.2899
818	48.6869
819	48.3088
820	46.3233
821	46.1508
822	48.0818
823	46.8637
824	48.6639
825	50.8404
826	50.5863
827	50.1013
828	48.5116
829	48.7618
830	48.3369
831	47.2828
832	48.1408
833	47.5003
834	46.9026
835	48.7248
836	48.7129
837	48.8521
838	44.9718
839	44.6986
840	45.8698
841	44.7768
842	47.0589
843	46.5711
844	46.6505
845	46.3496
846	46.7431
847	46.8142
848	49.4696
849	50.6017
850	52.0658
851	54.8771
852	54.6267
853	55.4411
854	57.1205
855	56.0872
856	53.8107
857	54.6282
858	56.1622
859	54.4706
860	55.2781
861	53.6037
862	47.6641
863	45.4777
864	45.2142
865	43.903
866	43.8649
867	44.7826
868	44.2897
869	43.393
870	44.0685
871	45.9693
872	44.4529
873	44.4573
874	43.8629
875	45.7496
876	46.1415
877	47.5042
878	46.853
879	46.5261
880	46.0145
881	46.2854
882	47.6599
883	48.3684
884	46.5375
885	47.879
886	48.3906
887	50.3335
888	50.462
889	50.5207
890	50.1701
891	50.7908
892	52.1043
893	51.8738
894	52.8504
895	51.4562
896	51.7362
897	52.4422
898	52.2683
899	52.1762
900	50.7983
901	50.3443
902	50.2204
903	49.2523
904	48.077
905	46.9113
906	44.7302
907	45.442
908	47.3311
909	46.7727
910	49.5785
911	47.856
912	48.0627
913	49.916
914	50.0278
915	49.4535
916	49.1507
917	49.6589
918	48.1455
919	48.7273
920	48.4814
921	47.0615
922	46.729
923	45.8854
924	47.214
925	46.8056
926	44.9778
927	44.1498
928	45.3612
929	45.7263
930	44.7597
931	44.4646
932	44.4529
933	44.9199
934	45.5129
935	43.3002
936	43.1729
937	41.8787
938	39.5054
939	39.3756
940	39.7603
941	40.4933
942	41.6132
943	41.8247
944	43.199
945	43.0408
946	45.5799
947	45.8775
948	45.5982
949	45.901
950	46.0922
951	45.1746
952	44.9883
953	46.0755
954	47.7296
955	48.6032
956	49.8659
957	52.0157
958	51.6732
959	49.996
960	50.0702
961	51.014
962	52.0157
963	54.054
964	52.2371
965	52.3292
966	52.6906
967	51.8404
968	52.3651
969	51.445
970	49.3323
971	49.3319
972	49.0338
973	49.3253
974	50.2288
975	49.1963
976	50.5364
977	48.5372
978	48.2769
979	49.2029
980	49.6162
981	51.4681
982	50.4084
983	50.6521
984	49.232
985	47.2001
986	45.6521
987	46.4208
988	45.8894
989	48.8936
990	50.8974
991	52.8051
992	52.4231
993	51.8878
994	51.8993
995	51.5377
996	50.2103
997	48.4516
998	47.9234
999	48.0977
1000	47.7778
1001	48.4385
1002	49.0455
1003	46.297
1004	45.2255
1005	43.2921
1006	44.9886
1007	46.1338
1008	46.0058
1009	44.6624
1010	43.9559
1011	41.0442
1012	40.8579
1013	41.9719
1014	41.1373
1015	40.8461
1016	43.327
1017	43.2788
1018	41.9579
1019	40.3052
1020	38.9477
1021	38.1325
1022	36.8131
1023	40.3571
1024	39.5849
1025	40.6015
1026	40.7843
1027	40.194
1028	39.0714
1029	37.655
1030	37.0229
1031	37.2472
1032	38.5366
1033	38.5013
1034	37.899
1035	36.3726
1036	37.8493
1037	36.4985
1038	36.6724
1039	37.6388
1040	37.5268
1041	39.1459
1042	40.3651
1043	39.7745
1044	40.3882
1045	39.7013
1046	38.3153
1047	38.0349
1048	41.7082
1049	39.2851
1050	38.0508
1051	37.3011
1052	36.4408
1053	35.1944
1054	34.3558
1055	33.7632
1056	32.0294
1057	31.3308
1058	29.7558
1059	27.7291
1060	28.244
1061	26.7507
1062	27.4963
1063	29.0711
1064	28.9979
1065	28.6402
1066	30.5969
1067	28.9193
1068	28.521
1069	29.8604
1070	30.373
1071	30.7017
1072	31.1058
1073	29.7207
1074	30.4313
1075	32.3525
1076	34.2395
1077	33.5787
1078	33.7029
1079	34.833
1080	34.0058
1081	32.4954
1082	33.3427
1083	32.8884
1084	33.5159
1085	32.1196
1086	31.2723
1087	30.4777
1088	30.2475
1089	29.3506
1090	28.1032
1091	27.3339
1092	25.7722
1093	25.7379
1094	25.7138
1095	26.6682
1096	25.8215
1097	26.7417
1098	28.0905
1099	27.4852
1100	26.6921
1101	27.2275
1102	26.2728
1103	26.4947
1104	27.8923
1105	27.5541
1106	28.6157
1107	28.1486
1108	28.0196
1109	28.3693
1110	29.1031
1111	30.4776
1112	31.9362
1113	34.0867
1114	33.2058
1115	34.6122
1116	33.9831
1117	33.695
1118	34.8249
1119	34.9263
1120	35.0121
1121	34.716
1122	34.7284
1123	33.0867
1124	34.5064
1125	34.6587
1126	34.8828
1127	35.3007
1128	36.0565
1129	35.5669
1130	34.8903
1131	35.1509
1132	36.5365
1133	34.9264
1134	34.3919
1135	33.6134
1136	34.4944
1137	34.5885
1138	38.2722
1139	37.4877
1140	36.0098
1141	35.2897
1142	34.4638
1143	33.5757
1144	32.7835
1145	33.7725
1146	34.542
1147	31.1298
1148	31.7821
1149	32.6082
1150	33.3303
1151	33.6569
1152	33.2512
1153	32.3904
1154	33.437
1155	34.5566
1156	35.6864
1157	33.8697
1158	32.3907
1159	33.1327
1160	31.2689
1161	30.6619
1162	29.5676
1163	30.9777
1164	33.4479
1165	33.5902
1166	32.3878
1167	33.4816
1168	35.2779
1169	36.3464
1170	36.63
1171	38.9443
1172	37.3405
1173	36.8981
1174	38.3842
1175	38.4236
1176	37.3128
1177	37.2472
1178	36.0205
1179	34.6821
1180	34.9178
1181	35.3023
1182	37.1775
1183	37.2242
1184	37.2369
1185	35.8925
1186	35.6483
1187	35.6282
1188	34.5802
1189	33.893
1190	33.4001
1191	34.3356
1192	36.6742
1193	36.2656
1194	35.8029
1195	34.6967
1196	33.1942
1197	33.9599
1198	32.6547
1199	32.1444
1200	33.6833
1201	34.7433
1202	33.6111
1203	32.5274
1204	33.4735
1205	33.4475
1206	34.2735
1207	33.7611
1208	31.9012
1209	32.6198
1210	33.5871
1211	35.7999
1212	37.0928
1213	35.72
1214	35.675
1215	36.0326
1216	34.0519
1217	32.8913
1218	34.2603
1219	33.2371
1220	33.7299
1221	33.1701
1222	34.1919
1223	34.9878
1224	34.9956
1225	36.071
1226	36.1643
1227	35.5787
1228	34.344
1229	35.0901
1230	35.1857
1231	35.869
1232	34.7629
1233	34.2861
1234	33.2373
1235	33.1237
1236	33.7998
1237	32.5499
1238	32.0152
1239	33.6337
1240	33.7725
1241	32.8418
1242	33.1009
1243	32.2123
1244	31.2724
1245	30.1983
1246	30.9695
1247	33.1942
1248	33.5747
1249	34.9158
1250	33.4582
1251	32.6905
1252	31.2141
1253	30.629
1254	30.221
1255	32.7711
1256	33.9512
1257	32.282
1258	30.8726
1259	29.8981
1260	29.023
1261	28.0429
1262	26.9253
1263	26.8698
1264	25.938
1265	26.6684
1266	27.1027
1267	30.9909
1268	29.954
1269	28.9196
1270	30.5943
1271	31.8664
1272	31.095
1273	30.3955
1274	29.8748
1275	29.6387
1276	29.1259
1277	28.9986
1278	27.8808
1279	26.9398
1280	26.1333
1281	27.2618
1282	28.0927
1283	28.8964
1284	28.812
1285	27.7983
1286	27.1574
1287	28.5898
1288	29.0456
1289	30.268
1290	31.2223
1291	29.5796
1292	28.3945
1293	28.589
1294	29.3705
1295	31.5139
1296	32.6667
1297	30.0146
1298	29.6652
1299	27.9408
1300	27.2734
1301	27.1143
1302	28.0903
1303	28.847
1304	29.0213
1305	30.4309
1306	31.0825
1307	31.0243
1308	31.0134
1309	29.3124
1310	28.8848
1311	29.7205
1312	31.7346
1313	33.4621
1314	33.4582
1315	32.5652
1316	33.2844
1317	32.4108
1318	33.6938
1319	34.4364
1320	33.0173
1321	33.0049
1322	32.5856
1323	33.3309
1324	33.9046
1325	35.1009
1326	34.091
1327	33.2874
1328	34.3939
1329	33.1124
1330	33.8698
1331	33.0865
1332	32.996
1333	30.7134
1334	29.7436
1335	28.8962
1336	27.2658
1337	27.7201
1338	29.3481
1339	28.7657
1340	30.3962
1341	30.6201
1342	30.7336
1343	31.0825
1344	32.376
1345	34.0528
1346	33.3194
1347	35.0924
1348	33.9482
1349	33.9471
1350	33.2961
1351	33.1476
1352	35.7799
1353	35.8094
1354	34.9263
1355	33.2399
1356	33.5738
1357	33.6104
1358	32.5858
1359	32.1429
1360	32.4137
1361	31.6643
1362	31.0711
1363	30.873
1364	31.9129
1365	33.3886
1366	32.923
1367	33.0751
1368	32.6817
1369	32.8652
1370	34.4722
1371	34.8442
1372	34.6119
1373	35.8465
1374	34.522
1375	34.3473
1376	33.2642
1377	33.1783
1378	33.5164
1379	33.7519
1380	32.3866
1381	33.9483
1382	34.1142
1383	33.6592
1384	35.0694
1385	34.4173
1386	33.6473
1387	34.5769
1388	35.4855
1389	35.6944
1390	35.3941
1391	33.5646
1392	33.5437
1393	35.6016
1394	35.2977
1395	34.5189
1396	33.5179
1397	32.9117
1398	32.4029
1399	31.3279
1400	31.6773
1401	32.8883
1402	32.6321
1403	32.0499
1404	31.1307
1405	30.5271
1406	29.8257
1407	30.3963
1408	31.852
1409	30.9092
1410	31.1908
1411	31.4704
1412	30.9447
1413	33.0388
1414	31.5603
1415	31.0977
1416	30.5125
1417	28.0665
1418	28.3931
1419	27.6585
1420	27.6594
1421	30.466
1422	33.8428
1423	33.773
1424	34.9857
1425	34.8014
1426	34.1221
1427	33.0629
1428	33.2492
1429	33.7996
1430	32.6811
1431	33.4816
1432	31.9595
1433	29.6854
1434	28.8123
1435	29.5342
1436	30.4454
1437	29.5226
1438	29.78
1439	32.7865
1440	34.0561
1441	33.4039
1442	33.4805
1443	34.9024
1444	35.1013
1445	34.8565
1446	34.2191
1447	33.8931
1448	33.9276
1449	33.7416
1450	34.2854
1451	34.1259
1452	33.7401
1453	33.2291
1454	34.402
1455	33.5398
1456	31.8898
1457	31.2697
1458	32.6235
1459	33.8552
1460	33.1794
1461	32.3992
1462	32.9961
1463	33.7969
1464	33.0502
1465	32.9845
1466	34.2739
1467	35.6135
1468	36.5083
1469	38.14
1470	37.0493
1471	37.0338
1472	36.126
1473	35.0776
1474	34.5647
1475	33.761
1476	31.6451
1477	32.0153
1478	33.581
1479	33.1793
1480	33.8665
1481	35.7566
1482	37.2899
1483	39.6582
1484	38.3269
1485	37.5811
1486	38.3621
1487	35.4847
1488	35.9049
1489	34.7431
1490	34.1012
1491	34.4287
1492	34.5995
1493	35.3921
1494	33.9716
1495	34.7548
1496	36.0361
1497	36.8049
1498	38.5024
1499	35.3605
1500	35.9894
1501	34.3197
1502	34.9838
1503	35.8845
1504	34.5654
1505	33.4504
1506	32.5728
1507	30.6632
1508	30.0001
1509	28.9521
1510	30.3483
1511	30.8037
1512	28.6951
1513	29.9418
1514	30.268
1515	30.0844
1516	29.7118
1517	29.0918
1518	30.0017
1519	29.778
1520	30.2453
1521	31.4197
1522	30.0495
1523	29.607
1524	29.5229
1525	29.3957
1526	28.8234
1527	29.3713
1528	29.4996
1529	27.9972
1530	27.938
1531	27.6478
1532	27.4496
1533	28.346
1534	27.6702
1535	27.8598
1536	27.275
1537	26.6484
1538	26.9362
1539	26.6811
1540	25.8309
1541	26.9258
1542	26.6112
1543	24.8432
1544	26.8789
1545	26.2379
1546	25.7146
1547	26.6906
1548	27.7082
1549	27.2167
1550	25.9589
1551	26.3545
1552	26.0779
1553	25.6916
1554	25.4578
1555	26.4832
1556	27.1709
1557	27.4025
1558	28.5327
1559	28.5563
1560	28.4163
1561	28.4043
1562	28.5661
1563	29.5331
1564	28.3237
1565	27.6851
1566	26.786
1567	25.1692
1568	26.2966
1569	25.5039
1570	24.3053
1571	22.9311
1572	21.848
1573	21.4752
1574	21.8597
1575	22.3973
1576	21.894
1577	20.6969
1578	20.5572
1579	21.2537
1580	21.3724
1581	21.3589
1582	21.2903
1583	22.5487
1584	22.3609
1585	22.7318
1586	22.0478
1587	20.4853
1588	19.8094
1589	20.6829
1590	20.9623
1591	22.1969
1592	22.0803
1593	22.4297
1594	21.8013
1595	23.036
1596	22.3837
1597	20.7764
1598	21.5803
1599	22.3274
1600	21.3249
1601	21.3704
1602	22.5604
1603	23.0496
1604	23.5134
1605	22.9681
1606	22.1994
1607	23.8032
1608	26.1096
1609	25.9018
1610	27.1957
1611	27.382
1612	27.9969
1613	26.5433
1614	26.1102
1615	25.1228
1616	24.2121
1617	25.0866
1618	24.3175
1619	22.9563
1620	23.0937
1621	22.6186
1622	22.5119
1623	22.3158
1624	24.261
1625	23.9578
1626	23.6182
1627	25.0276
1628	26.0281
1629	25.7724
1630	26.2729
1631	26.73
1632	28.3232
1633	28.1622
1634	28.5086
1635	26.0289
1636	26.2966
1637	25.8891
1638	26.8907
1639	27.2298
1640	28.5792
1641	30.7448
1642	29.9187
1643	28.393
1644	28.8939
1645	28.3333
1646	28.497
1647	28.1487
1648	30.5476
1649	32.3637
1650	30.6752
1651	28.7767
1652	29.0116
1653	28.3723
1654	27.8454
1655	26.8674
1656	25.9238
1657	27.1838
1658	26.4129
1659	25.1575
1660	24.4801
1661	24.6313
1662	25.5273
1663	25.0622
1664	24.9919
1665	24.4214
1666	25.5051
1667	26.0079
1668	26.5759
1669	26.4855
1670	26.5305
1671	27.4374
1672	25.085
1673	25.6208
1674	25.1805
1675	26.6133
1676	27.5314
1677	26.5786
1678	26.3077
1679	26.2641
1680	25.5746
1681	25.6935
1682	25.4928
1683	24.6801
1684	24.759
1685	25.3999
1686	22.6399
1687	21.85
1688	21.3716
1689	21.5685
1690	22.6278
1691	21.9866
1692	22.7118
1693	22.6161
1694	22.7448
1695	22.0575
1696	22.5468
1697	23.2227
1698	26.0544
1699	26.7519
1700	27.6617
1701	28.7424
1702	27.8948
1703	28.3216
1704	28.2907
1705	28.9313
1706	29.5013
1707	29.8373
1708	30.1159
1709	31.5946
1710	30.8972
1711	30.4648
1712	30.3604
1713	27.8688
1714	29.3506
1715	28.5209
1716	27.1463
1717	26.7999
1718	24.9926
1719	24.2143
1720	24.4124
1721	23.8042
1722	23.9905
1723	23.9103
1724	23.956
1725	25.7494
1726	25.7722
1727	26.7627
1728	26.2526
1729	25.2475
1730	25.2714
1731	23.874
1732	23.8532
1733	23.9088
1734	23.1989
1735	23.7114
1736	24.4926
1737	24.9946
1738	24.0026
1739	23.5969
1740	22.9778
1741	22.5021
1742	23.6436
1743	23.1872
1744	24.387
1745	23.8505
1746	23.0355
1747	23.7108
1748	22.7796
1749	21.5222
1750	20.3102
1751	22.8844
1752	22.5235
1753	23.3033
1754	24.4795
1755	25.0176
1756	25.006
1757	24.4473
1758	25.3063
1759	25.7498
1760	24.8992
1761	24.7124
1762	25.74
1763	25.6101
1764	26.9397
1765	26.5993
1766	25.938
1767	24.8666
1768	24.0375
1769	24.433
1770	27.2308
1771	27.5882
1772	26.9373
1773	28.661
1774	27.4031
1775	24.5852
1776	23.8532
1777	23.233
1778	23.6989
1779	22.572
1780	22.6886
1781	22.3367
1782	21.6636
1783	22.581
1784	22.884
1785	22.8141
1786	23.4779
1787	22.558
1788	24.1444
1789	23.4199
1790	22.5697
1791	22.7234
1792	23.606
1793	22.8839
1794	23.4318
1795	23.8393
1796	24.072
1797	24.7384
1798	24.6775
1799	24.247
1800	23.8046
1801	25.6091
1802	26.3303
1803	25.6908
1804	25.5631
1805	26.9747
1806	29.3391
1807	30.4089
1808	29.8487
1809	28.7542
1810	28.1254
1811	27.251
1812	26.2844
1813	26.3433
1814	25.5745
1815	23.7463
1816	23.0471
1817	22.8721
1818	25.1332
1819	24.8523
1820	25.5281
1821	26.0762
1822	28.6394
1823	29.1177
1824	28.1241
1825	28.2417
1826	25.272
1827	23.7579
1828	25.7611
1829	26.8788
1830	27.4032
1831	27.892
1832	27.6245
1833	25.5516
1834	25.6563
1835	23.2215
1836	22.4555
1837	23.2102
1838	22.6278
1839	22.8845
1840	23.1756
1841	23.8389
1842	24.3772
1843	25.1554
1844	24.9573
1845	22.9544
1846	22.4304
1847	22.2439
1848	22.476
1849	22.3857
1850	22.3367
1851	23.2106
1852	22.3953
1853	22.6396
1854	21.9987
1855	20.8706
1856	20.6153
1857	21.2885
1858	20.6247
1859	20.975
1860	21.0787
1861	21.1832
1862	22.2561
1863	22.77
1864	23.5834
1865	24.3063
1866	23.1162
1867	22.4533
1868	22.0112
1869	23.0846
1870	22.3369
1871	22.6743
1872	24.1773
1873	24.363
1874	23.0127
1875	23.2011
1876	23.7109
1877	23.1516
1878	22.6861
1879	21.9413
1880	20.3223
1881	20.7201
1882	21.3491
1883	21.8477
1884	22.8139
1885	22.5721
1886	23.4668
1887	23.2572
1888	23.6638
1889	24.4936
1890	23.1291
1891	24.2943
1892	23.9555
1893	23.676
1894	24.1543
1895	24.1765
1896	25.237
1897	25.6101
1898	24.5726
1899	24.8644
1900	24.84
1901	24.1421
1902	24.4091
1903	24.3541
1904	24.8993
1905	25.295
1906	25.2275
1907	24.4815
1908	24.9715
1909	25.8769
1910	26.4361
1911	26.1581
1912	27.2747
1913	27.5546
1914	27.3216
1915	26.8209
1916	26.6577
1917	26.3439
1918	25.6675
1919	24.3984
1920	25.7372
1921	25.4223
1922	26.2492
1923	26.7068
1924	27.4963
1925	28.5453
1926	27.042
1927	27.554
1928	26.7767
1929	25.7169
1930	24.77
1931	25.6563
1932	24.7931
1933	24.4095
1934	22.7208
1935	22.2094
1936	21.978
1937	21.2415
1938	21.7896
1939	22.6859
1940	21.6485
1941	21.8243
1942	22.7206
1943	22.0006
1944	22.6303
1945	23.2569
1946	23.0936
1947	23.6992
1948	23.9345
1949	24.7395
1950	24.0629
1951	23.5596
1952	23.3964
1953	23.2448
1954	22.8735
1955	22.3373
1956	22.968
1957	22.9771
1958	23.7114
1959	25.4838
1960	24.8635
1961	24.2819
1962	23.6664
1963	25.0383
1964	24.9364
1965	24.82
1966	23.6872
1967	23.7923
1968	24.1774
1969	25.1205
1970	25.5162
1971	25.4232
1972	24.7612
1973	22.6282
1974	22.3132
1975	21.7544
1976	22.3715
1977	22.3484
1978	22.467
1979	20.9151
1980	20.0775
1981	19.6231
1982	18.6916
1983	19.4838
1984	19.7998
1985	19.6236
1986	19.2858
1987	20.2748
1988	20.066
1989	19.6353
1990	19.2991
1991	19.7284
1992	20.3335
1993	20.4734
1994	20.755
1995	21.0114
1996	22.7095
1997	21.9989
1998	22.8966
1999	22.4995
2000	22.8724
2001	0

==> figures/convergence_BBCC_FIFO/Flow2.txt <==
499	0
500	8.22707
501	8.75801
502	10.5401
503	12.7065
504	15.1407
505	16.1539
506	16.7594
507	17.9358
508	20.2416
509	21.4879
510	24.6793
511	24.214
512	25.5059
513	27.0902
514	28.8718
515	29.4427
516	31.3177
517	34.4038
518	35.6857
519	37.1643
520	40.7625
521	40.3442
522	39.1206
523	40.2385
524	39.8194
525	40.3204
526	41.6707
527	43.3953
528	42.6146
529	41.5095
530	41.6942
531	42.2188
532	43.0573
533	42.6394
534	43.5463
535	46.2964
536	47.7392
537	48.275
538	47.3449
539	47.9139
540	46.8772
541	47.7721
542	47.867
543	49.3822
544	50.8016
545	47.4945
546	48.6353
547	46.9816
548	46.5628
549	46.3197
550	45.8176
551	46.0392
552	47.3328
553	47.694
554	47.601
555	48.0989
556	47.2512
557	49.0685
558	50.6389
559	51.3038
560	51.9792
561	50.6517
562	49.4179
563	49.9654
564	50.4629
565	53.2122
566	51.0835
567	50.7556
568	52.6548
569	51.3628
570	51.153
571	51.3377
572	50.2789
573	51.0601
574	52.8302
575	55.9151
576	54.4246
577	55.0296
578	55.3556
579	56.2526
580	58.0715
581	57.6875
582	57.1562
583	55.2736
584	55.4016
585	55.8298
586	58.8851
587	58.5027
588	57.3366
589	56.8991
590	55.2243
591	56.1613
592	56.5632
593	57.0394
594	57.0377
595	56.1924
596	54.0291
597	53.6041
598	53.1033
599	52.7607
600	53.4914
601	50.9288
602	50.9622
603	51.7106
604	52.7829
605	51.4967
606	50.4753
607	49.1833
608	50.2653
609	49.2139
610	48.9925
611	50.9184
612	51.4196
613	51.5786
614	47.3287
615	46.3531
616	47.5169
617	47.8992
618	49.5884
619	49.5195
620	49.1475
621	48.5037
622	48.6897
623	48.368
624	49.9752
625	49.1433
626	48.3868
627	48.7296
628	48.5429
629	44.9066
630	46.2336
631	44.1505
632	44.0695
633	46.001
634	46.8499
635	47.345
636	48.3803
637	48.189
638	50.2036
639	52.0249
640	51.0817
641	50.718
642	51.8823
643	51.9999
644	52.4782
645	52.29
646	52.486
647	49.8141
648	48.8462
649	50.1347
650	49.7023
651	49.5335
652	49.5448
653	49.2619
654	50.38
655	49.8821
656	49.9174
657	50.9158
658	52.9285
659	51.3262
660	51.3841
661	51.4512
662	51.5543
663	49.6959
664	50.278
665	49.7961
666	51.5212
667	51.0466
668	50.9764
669	51.274
670	50.8445
671	51.8406
672	52.189
673	52.7323
674	51.5777
675	52.3162
676	52.5363
677	55.1198
678	52.1617
679	51.1974
680	51.4415
681	51.7069
682	52.0669
683	49.1716
684	48.019
685	47.7712
686	47.1408
687	48.9166
688	50.4533
689	50.3784
690	50.716
691	51.8119
692	51.8376
693	52.4526
694	53.3836
695	53.1432
696	51.4085
697	48.7959
698	48.0257
699	48.3215
700	47.8214
701	47.1643
702	47.0707
703	47.3184
704	49.1705
705	48.5742
706	47.4221
707	45.6661
708	44.3959
709	45.0493
710	45.4927
711	45.3402
712	45.5962
713	45.5393
714	45.6774
715	45.7822
716	47.0171
717	47.4127
718	47.2498
719	47.5991
720	48.5887
721	48.4606
722	48.0883
723	47.6
724	47.8671
725	46.0517
726	45.794
727	44.8397
728	44.2802
729	47.3913
730	47.4029
731	47.3196
732	48.1359
733	48.4373
734	48.0198
735	44.5943
736	43.8724
737	44.5495
738	45.7128
739	46.4349
740	45.4578
741	44.8507
742	46.4243
743	47.8439
744	47.2389
745	46.4926
746	45.8423
747	47.0402
748	48.0298
749	47.4844
750	46.6091
751	47.0283
752	47.9835
753	46.982
754	48.9519
755	49.3699
756	49.5556
757	48.461
758	48.1248
759	49.2997
760	49.9282
761	49.8353
762	50.3376
763	49.9744
764	48.3803
765	48.8587
766	47.7406
767	48.9386
768	50.3727
769	52.1759
770	52.1413
771	51.9103
772	51.2695
773	52.4448
774	51.5723
775	51.1748
776	50.3944
777	50.3239
778	49.9998
779	49.8605
780	50.326
781	49.1946
782	47.2617
783	46.5408
784	47.4844
785	45.1306
786	44.862
787	44.8386
788	46.3666
789	47.4959
790	48.4962
791	47.9837
792	48.0894
793	48.9398
794	48.4961
795	46.5741
796	47.6341
797	48.1942
798	49.9734
799	50.3837
800	50.5112
801	50.8955
802	51.887
803	53.6557
804	55.6836
805	54.018
806	53.8552
807	56.5433
808	54.9147
809	56.3105
810	52.9448
811	50.4055
812	50.0215
813	49.8605
814	51.7352
815	49.8701
816	48.4376
817	48.659
818	50.1962
819	51.0232
820	50.9415
821	50.28
822	49.1114
823	47.4709
824	46.2831
825	46.9367
826	48.6009
827	48.8919
828	48.7301
829	50.0467
830	48.8471
831	50.1845
832	51.9431
833	49.0665
834	48.3445
835	49.7193
836	52.3626
837	52.4456
838	51.293
839	52.935
840	50.464
841	50.4643
842	50.8367
843	51.3742
844	51.7572
845	50.1379
846	49.2063
847	47.414
848	45.4098
849	44.2802
850	42.8016
851	44.4214
852	45.632
853	41.5887
854	43.162
855	43.0917
856	41.7665
857	42.9546
858	42.4768
859	45.4935
860	49.5465
861	51.5032
862	52.3183
863	53.2146
864	53.1452
865	52.8891
866	53.0055
867	54.1251
868	53.4834
869	52.6309
870	53.5056
871	53.8638
872	52.7934
873	52.0596
874	50.4992
875	50.6989
876	50.4891
877	50.7899
878	51.0931
879	50.8836
880	49.7304
881	48.5775
882	50.2096
883	49.8355
884	48.8806
885	48.6824
886	47.402
887	46.4827
888	46.8189
889	47.3314
890	45.5976
891	45.5964
892	47.2816
893	44.6652
894	46.1796
895	45.0719
896	44.4081
897	45.5977
898	45.9106
899	46.9821
900	47.4961
901	47.6455
902	48.9157
903	49.1483
904	52.7001
905	54.3909
906	51.9899
907	49.2646
908	51.0949
909	49.4063
910	49.6842
911	49.8122
912	47.9487
913	47.8324
914	48.8935
915	48.6477
916	48.8923
917	50.117
918	49.183
919	50.7212
920	50.7435
921	51.058
922	50.8718
923	50.9999
924	52.5486
925	53.1913
926	51.71
927	52.4691
928	52.2692
929	52.7468
930	52.7354
931	52.3511
932	54.4587
933	53.3661
934	55.0523
935	54.8896
936	57.3698
937	57.3121
938	58.0574
939	56.8479
940	57.0348
941	56.0095
942	54.33
943	54.5769
944	52.2109
945	51.1512
946	52.0016
947	51.3494
948	52.3972
949	52.3992
950	52.5487
951	51.3498
952	49.9865
953	48.7404
954	48.1113
955	46.2952
956	45.5961
957	47.0885
958	47.7271
959	47.1567
960	45.5958
961	43.22
962	44.3616
963	44.7458
964	45.9337
965	45.8289
966	45.1416
967	45.0837
968	47.8672
969	50.0101
970	48.2515
971	48.1115
972	48.7054
973	48.2524
974	47.5877
975	48.496
976	48.8821
977	48.0899
978	47.3193
979	47.4011
980	46.1896
981	47.2166
982	47.7021
983	50.0234
984	51.3968
985	51.3151
986	51.3842
987	49.7887
988	47.0517
989	44.9201
990	45.1765
991	45.4096
992	46.1205
993	45.5141
994	47.3668
995	48.5542
996	49.4408
997	48.9518
998	50.0324
999	48.8222
1000	48.4851
1001	48.8455
1002	48.5307
1003	47.3776
1004	46.9135
1005	43.1634
1006	41.6378
1007	42.418
1008	42.9755
1009	42.0683
1010	41.9625
1011	41.5313
1012	41.0886
1013	40.7629
1014	39.2151
1015	39.6328
1016	40.0757
1017	39.668
1018	41.1705
1019	41.6701
1020	42.7191
1021	40.7743
1022	39.4714
1023	40.6227
1024	37.6532
1025	37.5598
1026	40.4829
1027	38.6442
1028	37.8164
1029	36.3484
1030	35.2435
1031	35.1156
1032	36.1273
1033	34.6017
1034	34.5097
1035	37.7007
1036	34.2295
1037	34.0667
1038	31.7025
1039	32.1792
1040	31.5853
1041	30.5615
1042	30.3042
1043	28.0215
1044	29.4074
1045	32.0163
1046	33.9503
1047	33.1577
1048	34.1355
1049	34.3223
1050	33.5775
1051	34.137
1052	33.8448
1053	34.999
1054	35.5695
1055	35.0912
1056	36.42
1057	38.1537
1058	37.6533
1059	38.4682
1060	37.34
1061	37.3387
1062	35.0092
1063	34.3574
1064	34.4039
1065	36.2085
1066	36.1857
1067	35.5929
1068	34.7872
1069	34.8473
1070	34.9282
1071	35.7431
1072	35.6151
1073	33.566
1074	33.0061
1075	34.3689
1076	34.1826
1077	33.9736
1078	34.6367
1079	36.2905
1080	35.1497
1081	33.4611
1082	35.4413
1083	36.3023
1084	38.6195
1085	39.6566
1086	37.3386
1087	35.5917
1088	37.0474
1089	38.0958
1090	37.1174
1091	35.7781
1092	36.7692
1093	38.1186
1094	37.2918
1095	36.1506
1096	34.4503
1097	35.8491
1098	37.2222
1099	36.6749
1100	36.3139
1101	35.9645
1102	37.0254
1103	36.5818
1104	37.1419
1105	35.6279
1106	35.6979
1107	35.0561
1108	33.8447
1109	32.2377
1110	31.8298
1111	30.3623
1112	29.9431
1113	28.9658
1114	29.9443
1115	30.5255
1116	29.0115
1117	28.9998
1118	29.0697
1119	28.86
1120	30.5373
1121	31.3645
1122	31.5734
1123	29.85
1124	30.0596
1125	28.0331
1126	28.4409
1127	29.1513
1128	30.2455
1129	30.4557
1130	28.6631
1131	27.5322
1132	28.5689
1133	28.2438
1134	26.5306
1135	26.7411
1136	24.9934
1137	24.9119
1138	25.7621
1139	25.4705
1140	26.6705
1141	27.0781
1142	25.832
1143	25.238
1144	26.287
1145	27.6381
1146	28.9067
1147	28.1853
1148	30.1059
1149	29.0581
1150	30.3985
1151	31.644
1152	29.1164
1153	27.1019
1154	27.416
1155	27.5672
1156	28.5804
1157	28.1961
1158	30.3861
1159	29.9559
1160	28.7784
1161	28.6037
1162	28.4646
1163	26.9734
1164	27.1126
1165	27.4392
1166	26.3444
1167	25.7271
1168	22.5134
1169	22.606
1170	23.2467
1171	24.0384
1172	24.4445
1173	23.0485
1174	22.3963
1175	22.3031
1176	24.2364
1177	25.1223
1178	25.797
1179	26.9837
1180	27.2995
1181	27.2063
1182	29.3607
1183	31.027
1184	32.2261
1185	33.4139
1186	33.0075
1187	32.7617
1188	32.8897
1189	33.472
1190	32.5985
1191	34.4283
1192	35.312
1193	34.1477
1194	33.344
1195	33.9142
1196	34.382
1197	32.7622
1198	31.1436
1199	28.7917
1200	28.5343
1201	30.4559
1202	30.3638
1203	30.4456
1204	32.216
1205	31.1561
1206	32.4137
1207	30.945
1208	30.7588
1209	29.7108
1210	27.3358
1211	26.4495
1212	26.2047
1213	26.0778
1214	26.3331
1215	26.765
1216	26.6136
1217	27.266
1218	29.1294
1219	28.5936
1220	29.1062
1221	29.2679
1222	30.5607
1223	31.0279
1224	29.9783
1225	29.1516
1226	28.896
1227	28.7899
1228	27.4158
1229	28.4179
1230	31.1787
1231	33.9845
1232	36.1276
1233	35.1608
1234	35.1272
1235	34.8589
1236	34.2283
1237	32.8429
1238	32.4589
1239	32.098
1240	33.6819
1241	34.8232
1242	32.9025
1243	31.5387
1244	32.1445
1245	32.8433
1246	33.4721
1247	33.5769
1248	32.4354
1249	33.1693
1250	33.2288
1251	34.6714
1252	34.1708
1253	34.0206
1254	30.7817
1255	32.9595
1256	32.3889
1257	32.5755
1258	32.7045
1259	34.4157
1260	34.9867
1261	36.6282
1262	39.0625
1263	39.087
1264	38.946
1265	37.5018
1266	36.3719
1267	35.4518
1268	34.8824
1269	34.4038
1270	33.4255
1271	35.8479
1272	36.1623
1273	36.7446
1274	36.7214
1275	37.7708
1276	36.7811
1277	37.9327
1278	38.0968
1279	37.7346
1280	37.8512
1281	35.184
1282	34.9977
1283	35.615
1284	35.2202
1285	35.2432
1286	34.9523
1287	36.6875
1288	38.4801
1289	36.6865
1290	35.2889
1291	34.5784
1292	33.9961
1293	33.2627
1294	34.1826
1295	33.4954
1296	34.4399
1297	36.1159
1298	36.8264
1299	36.4305
1300	35.5916
1301	36.8973
1302	35.6161
1303	34.3471
1304	33.6702
1305	33.6478
1306	32.9363
1307	32.0276
1308	32.5638
1309	32.7501
1310	32.9725
1311	31.2952
1312	29.7554
1313	30.4674
1314	30.2005
1315	28.965
1316	29.8734
1317	27.9517
1318	29.6985
1319	30.6076
1320	30.6772
1321	31.0262
1322	30.5724
1323	32.319
1324	31.7497
1325	30.0947
1326	31.0846
1327	32.0757
1328	32.1562
1329	31.3177
1330	30.8866
1331	31.0616
1332	33.7518
1333	33.4257
1334	34.3924
1335	34.1607
1336	33.0772
1337	33.7766
1338	34.1477
1339	33.8913
1340	33.7747
1341	33.1464
1342	33.1227
1343	31.2359
1344	31.9343
1345	31.3057
1346	32.7268
1347	31.9343
1348	30.6886
1349	31.5627
1350	30.0362
1351	30.6884
1352	33.9387
1353	32.7617
1354	30.7585
1355	30.2459
1356	31.1891
1357	32.5286
1358	32.425
1359	31.4806
1360	30.8167
1361	31.2242
1362	31.8654
1363	33.6589
1364	33.8798
1365	33.4725
1366	33.2625
1367	33.7866
1368	32.6683
1369	33.5871
1370	33.5544
1371	33.8103
1372	32.785
1373	33.5195
1374	34.5898
1375	35.5452
1376	34.4501
1377	34.2292
1378	34.1371
1379	34.0777
1380	33.5533
1381	32.9712
1382	30.9925
1383	30.9449
1384	32.4123
1385	34.4046
1386	31.9241
1387	31.6784
1388	33.0995
1389	35.1608
1390	35.5918
1391	34.5327
1392	34.5562
1393	35.5564
1394	35.9294
1395	35.9772
1396	36.746
1397	38.5385
1398	39.4004
1399	37.1756
1400	37.0942
1401	37.899
1402	36.7577
1403	35.3937
1404	34.0316
1405	35.1958
1406	34.5901
1407	34.1709
1408	33.274
1409	32.6918
1410	32.412
1411	31.8298
1412	31.1312
1413	31.3058
1414	33.6935
1415	33.3102
1416	33.4485
1417	34.7882
1418	35.5581
1419	34.7058
1420	34.8927
1421	34.3456
1422	33.4256
1423	32.5871
1424	34.0312
1425	35.9762
1426	36.8393
1427	33.2508
1428	31.399
1429	32.1677
1430	32.1446
1431	32.9831
1432	33.7985
1433	34.0664
1434	34.2071
1435	37.0951
1436	35.126
1437	34.5204
1438	34.4157
1439	34.4502
1440	33.8215
1441	34.264
1442	32.2845
1443	33.6246
1444	31.6673
1445	31.9827
1446	32.6115
1447	34.0081
1448	34.4636
1449	35.2076
1450	34.6837
1451	35.9066
1452	35.861
1453	38.4577
1454	39.7965
1455	39.2384
1456	39.4593
1457	38.2593
1458	37.3972
1459	35.9879
1460	37.5959
1461	38.2357
1462	37.1639
1463	38.1541
1464	36.372
1465	34.5904
1466	34.2876
1467	33.4851
1468	34.3109
1469	34.2176
1470	34.4984
1471	35.2775
1472	36.5702
1473	35.3708
1474	37.3156
1475	37.5254
1476	36.1406
1477	35.394
1478	35.9997
1479	34.9636
1480	33.1111
1481	31.5624
1482	31.1895
1483	29.6289
1484	29.8852
1485	30.584
1486	30.573
1487	29.9901
1488	29.5247
1489	27.7547
1490	28.2433
1491	28.371
1492	29.3158
1493	29.8619
1494	26.9969
1495	26.7406
1496	27.9634
1497	28.9076
1498	30.3392
1499	31.2595
1500	31.271
1501	30.6072
1502	30.0842
1503	29.3155
1504	30.1065
1505	27.9053
1506	28.6282
1507	31.1543
1508	29.6521
1509	28.7905
1510	27.719
1511	27.614
1512	25.4717
1513	27.183
1514	26.4732
1515	25.0508
1516	24.2247
1517	22.9089
1518	22.5011
1519	22.3149
1520	21.837
1521	20.4285
1522	19.8807
1523	21.7907
1524	22.606
1525	22.6409
1526	22.6177
1527	22.6526
1528	23.4212
1529	23.0136
1530	23.1076
1531	24.3189
1532	24.8305
1533	25.9487
1534	28.2895
1535	29.7349
1536	29.2569
1537	29.1633
1538	28.0212
1539	28.5572
1540	28.8379
1541	27.9521
1542	27.8358
1543	28.0099
1544	26.9968
1545	25.2731
1546	27.5907
1547	27.3114
1548	26.6123
1549	26.1464
1550	27.323
1551	28.2313
1552	28.8022
1553	28.22
1554	27.5099
1555	27.0783
1556	27.2995
1557	26.1
1558	25.216
1559	22.8623
1560	22.9088
1561	23.5958
1562	24.982
1563	25.6925
1564	26.4611
1565	27.358
1566	29.023
1567	28.9544
1568	27.6607
1569	29.7687
1570	30.9687
1571	32.7033
1572	34.4048
1573	32.261
1574	32.7628
1575	32.1104
1576	29.2795
1577	27.975
1578	26.065
1579	24.5743
1580	24.9703
1581	25.8089
1582	24.6453
1583	23.9804
1584	25.1913
1585	23.7242
1586	22.4897
1587	23.4567
1588	24.5044
1589	25.506
1590	24.4578
1591	24.8189
1592	25.6583
1593	26.1929
1594	26.4847
1595	28.2781
1596	27.2304
1597	26.4027
1598	26.7878
1599	28.1383
1600	26.8339
1601	25.8677
1602	25.075
1603	25.3206
1604	24.4576
1605	22.1759
1606	23.2582
1607	22.7575
1608	22.4544
1609	22.3738
1610	22.2919
1611	24.5741
1612	24.225
1613	24.2017
1614	23.3863
1615	23.561
1616	24.8654
1617	25.7156
1618	26.2165
1619	25.9599
1620	26.1466
1621	26.0534
1622	25.2848
1623	25.8204
1624	25.145
1625	24.4812
1626	23.4327
1627	23.7484
1628	24.4114
1629	23.5959
1630	24.1318
1631	23.841
1632	23.0135
1633	23.8171
1634	25.3198
1635	27.021
1636	27.694
1637	27.0202
1638	24.1783
1639	23.0485
1640	22.6059
1641	22.9787
1642	24.2832
1643	23.8871
1644	25.0166
1645	25.075
1646	24.877
1647	25.1805
1648	24.377
1649	22.9904
1650	23.2815
1651	22.4665
1652	21.3723
1653	21.6975
1654	23.4214
1655	24.8889
1656	24.5276
1657	25.6224
1658	25.8787
1659	25.0519
1660	24.6451
1661	24.4352
1662	23.9803
1663	25.7273
1664	25.9371
1665	26.7523
1666	26.3104
1667	27.0551
1668	26.9154
1669	28.442
1670	27.9878
1671	29.8502
1672	29.1059
1673	27.8479
1674	25.343
1675	23.7707
1676	24.2834
1677	23.6426
1678	23.1302
1679	24.4114
1680	24.5625
1681	25.3779
1682	24.8655
1683	23.6307
1684	23.7715
1685	23.7707
1686	23.5959
1687	24.2248
1688	24.3417
1689	24.2832
1690	24.7489
1691	24.2249
1692	24.9121
1693	23.9803
1694	24.5393
1695	23.9919
1696	23.2472
1697	24.388
1698	24.6326
1699	24.7724
1700	24.0968
1701	24.3647
1702	24.7257
1703	26.1932
1704	26.2523
1705	28.2902
1706	27.9636
1707	26.7756
1708	26.3329
1709	26.9969
1710	26.1
1711	27.4045
1712	27.9518
1713	26.9731
1714	26.8688
1715	26.1234
1716	25.3436
1717	25.2848
1718	25.0518
1719	25.0401
1720	26.2397
1721	26.3912
1722	27.8002
1723	27.3811
1724	25.9953
1725	25.7515
1726	26.8688
1727	28.1728
1728	28.5701
1729	26.0185
1730	25.4011
1731	24.5753
1732	24.7258
1733	24.8422
1734	23.8404
1735	22.9672
1736	23.1418
1737	23.1767
1738	23.468
1739	22.7463
1740	22.8273
1741	22.6293
1742	21.6976
1743	22.2685
1744	23.6778
1745	23.2932
1746	23.7942
1747	23.6659
1748	23.5732
1749	22.9554
1750	23.8988
1751	26.2406
1752	24.9704
1753	24.4346
1754	23.4561
1755	23.2581
1756	23.6435
1757	23.7714
1758	23.4563
1759	25.0987
1760	24.7373
1761	24.6327
1762	24.9936
1763	25.3905
1764	25.7389
1765	26.2983
1766	25.0871
1767	24.9354
1768	23.9337
1769	23.8871
1770	23.1652
1771	24.0965
1772	25.9378
1773	26.868
1774	27.5457
1775	27.6607
1776	26.3912
1777	26.4146
1778	26.8928
1779	26.9161
1780	26.8582
1781	27.3704
1782	28.1496
1783	27.0327
1784	27.6484
1785	27.5675
1786	27.2182
1787	27.7306
1788	28.4655
1789	27.5793
1790	27.882
1791	27.4508
1792	26.6125
1793	26.5777
1794	25.6463
1795	24.225
1796	22.8272
1797	22.8738
1798	21.8956
1799	22.1752
1800	22.3156
1801	21.3249
1802	20.9759
1803	21.5345
1804	21.2081
1805	20.1019
1806	20.0671
1807	20.4751
1808	21.4763
1809	22.8738
1810	22.9671
1811	23.0836
1812	21.8374
1813	22.3974
1814	24.214
1815	23.7241
1816	23.8531
1817	22.9445
1818	23.433
1819	23.0602
1820	22.6874
1821	22.7459
1822	22.6066
1823	22.5253
1824	22.5244
1825	22.6875
1826	22.5018
1827	21.3832
1828	21.7209
1829	23.2476
1830	23.7125
1831	24.8897
1832	24.7718
1833	24.6674
1834	24.3414
1835	24.1084
1836	24.6675
1837	24.5147
1838	23.9454
1839	23.6309
1840	22.047
1841	22.7233
1842	22.4075
1843	22.7807
1844	22.9787
1845	24.2023
1846	25.1448
1847	24.9595
1848	25.7856
1849	25.8905
1850	27.0084
1851	27.7422
1852	28.7902
1853	28.0917
1854	27.3816
1855	26.4029
1856	25.1209
1857	24.0036
1858	24.0278
1859	24.9698
1860	25.1683
1861	24.8772
1862	23.6895
1863	22.804
1864	22.6759
1865	24.0045
1866	24.6097
1867	25.1916
1868	24.7265
1869	25.3084
1870	25.913
1871	25.3201
1872	25.7273
1873	28.045
1874	29.6407
1875	28.6051
1876	30.7119
1877	30.712
1878	31.2944
1879	33.2276
1880	33.5663
1881	33.7983
1882	32.7617
1883	33.2511
1884	32.6452
1885	31.9942
1886	32.2841
1887	31.8999
1888	32.7384
1889	31.5506
1890	30.5373
1891	30.9216
1892	31.3999
1893	30.4674
1894	28.2085
1895	27.1714
1896	27.9868
1897	28.6287
1898	26.8687
1899	27.7072
1900	28.9183
1901	29.7337
1902	28.3244
1903	25.96
1904	26.158
1905	27.6369
1906	26.6941
1907	25.8905
1908	25.5409
1909	24.8306
1910	23.5727
1911	23.3514
1912	23.4563
1913	22.8273
1914	22.8856
1915	23.2232
1916	23.166
1917	24.0387
1918	23.3865
1919	24.0851
1920	23.1184
1921	22.2918
1922	22.5603
1923	22.467
1924	22.9672
1925	23.2
1926	24.26
1927	25.2962
1928	24.7955
1929	25.8554
1930	26.5079
1931	27.091
1932	26.0772
1933	27.8468
1934	29.2212
1935	30.1181
1936	29.3611
1937	28.4769
1938	28.1499
1939	29.2211
1940	30.3983
1941	28.2546
1942	27.5443
1943	28.3721
1944	29.0817
1945	27.451
1946	26.461
1947	26.4146
1948	27.5908
1949	27.9527
1950	28.4993
1951	27.1247
1952	26.5658
1953	26.5659
1954	25.1335
1955	24.878
1956	24.8422
1957	23.8869
1958	24.5399
1959	24.3881
1960	24.5045
1961	23.7358
1962	23.9105
1963	23.7707
1964	24.1783
1965	24.0859
1966	23.1998
1967	23.1417
1968	22.9562
1969	22.6059
1970	22.6061
1971	22.1867
1972	21.453
1973	21.7442
1974	19.8341
1975	19.7066
1976	19.2635
1977	20.4165
1978	20.1137
1979	20.6146
1980	21.2667
1981	21.8024
1982	21.6044
1983	21.8723
1984	23.0019
1985	23.6889
1986	23.9453
1987	25.145
1988	25.7506
1989	26.6941
1990	25.7274
1991	25.308
1992	24.924
1993	25.1798
1994	24.2365
1995	25.1926
1996	24.0967
1997	22.9904
1998	23.4912
1999	23.9462
2000	26.0652
2001	36.6167
2002	34.1014
2003	33.1696
2004	33.7993
2005	33.1227
2006	34.0312
2007	33.4259
2008	34.0078
2009	34.6145
2010	34.4745
2011	35.1492
2012	33.9148
2013	34.043
2014	33.2511
2015	31.8185
2016	31.5517
2017	32.5451
2018	32.0048
2019	32.0643
2020	31.0743
2021	31.7371
2022	30.5839
2023	29.8967
2024	31.5507
2025	31.8768
2026	31.5855
2027	32.0281
2028	33.0891
2029	35.546
2030	35.1727
2031	34.2654
2032	34.7777
2033	36.1045
2034	37.5735
2035	39.5297
2036	40.4485
2037	38.5504
2038	39.4014
2039	41.5904
2040	43.243
2041	44.4665
2042	45.4914
2043	45.2834
2044	43.628
2045	45.4101
2046	42.5228
2047	41.3233
2048	41.0306
2049	39.866
2050	38.2125
2051	37.7347
2052	36.7566
2053	35.7781
2054	37.5382
2055	38.8194
2056	35.5816
2057	35.8144
2058	35.3007
2059	34.7769
2060	34.3689
2061	33.8564
2062	33.8927
2063	32.5288
2064	30.5374
2065	30.8296
2066	29.1637
2067	29.1979
2068	27.7771
2069	28.9652
2070	30.0249
2071	29
2072	30.7937
2073	29.1049
2074	28.6632
2075	28.5109
2076	28.406
2077	27.8236
2078	27.2879
2079	27.1727
2080	27.6492
2081	29.2679
2082	28.2197
2083	28.9427
2084	28.9767
2085	28.4759
2086	28.6273
2087	29.6522
2088	33.4953
2089	34.4504
2090	34.0198
2091	34.299
2092	34.765
2093	34.4286
2094	33.4837
2095	33.1346
2096	34.3458
2097	34.765
2098	36.3025
2099	35.2088
2100	33.575
2101	34.6485
2102	35.2193
2103	34.5669
2104	34.2527
2105	34.0896
2106	33.0763
2107	35.0223
2108	37.6193
2109	37.3156
2110	35.6863
2111	35.8716
2112	36.8037
2113	35.4521
2114	34.2992
2115	34.5672
2116	36.0463
2117	34.0222
2118	33.4719
2119	33.9965
2120	34.0196
2121	34.1594
2122	33.5187
2123	33.1241
2124	32.9483
2125	34.1362
2126	35.6281
2127	35.4638
2128	34.2175
2129	33.9393
2130	33.4955
2131	34.2293
2132	33.5772
2133	32.1912
2134	30.7131
2135	30.0606
2136	29.7219
2137	32.0398
2138	33.7993
2139	32.7269
2140	31.9583
2141	31.9348
2142	30.1179
2143	30.4304
2144	29.4541
2145	29.3145
2146	30.1764
2147	30.1657
2148	29.6644
2149	30.5962
2150	30.2243
2151	30.7821
2152	31.6788
2153	32.7852
2154	32.4018
2155	30.6189
2156	32.5404
2157	32.9247
2158	33.9847
2159	31.6442
2160	29.8853
2161	30.2585
2162	30.2937
2163	28.1614
2164	27.9519
2165	29.0117
2166	26.6124
2167	26.3804
2168	26.5662
2169	27.1133
2170	27.4288
2171	28.2779
2172	28.2313
2173	28.6506
2174	30.9329
2175	31.3537
2176	31.5391
2177	30.8636
2178	29.2212
2179	30.7825
2180	30.8403
2181	31.2362
2182	30.2112
2183	29.594
2184	31.2594
2185	31.504
2186	29.3622
2187	28.4188
2188	27.5683
2189	28.0916
2190	28.8834
2191	29.0931
2192	29.8266
2193	29.1282
2194	29.6182
2195	30.8286
2196	32.1923
2197	33.891
2198	34.8115
2199	37.0826
2200	37.4911
2201	37.1542
2202	39.1567
2203	38.62
2204	37.8164
2205	39.3885
2206	40.5649
2207	41.0308
2208	41.5316
2209	40.2501
2210	41.4633
2211	41.6715
2212	39.1442
2213	38.7495
2214	37.6066
2215	38.831
2216	38.9809
2217	37.0012
2218	36.9319
2219	36.9664
2220	34.9862
2221	35.6036
2222	33.775
2223	33.3119
2224	34.3822
2225	34.4399
2226	32.5999
2227	31.8767
2228	33.4606
2229	33.0414
2230	34.3923
2231	34.4274
2232	32.3656
2233	32.7277
2234	34.4739
2235	34.3459
2236	33.9033
2237	34.6019
2238	35.6735
2239	36.4888
2240	38.5516
2241	38.039
2242	36.7566
2243	36.2209
2244	35.2309
2245	36.3839
2246	37.0945
2247	36.8149
2248	36.5131
2249	35.9297
2250	38.2953
2251	36.2678
2252	36.7799
2253	35.2891
2254	34.7536
2255	34.3341
2256	33.5071
2257	33.379
2258	35.4182
2259	34.7996
2260	34.7896
2261	33.9607
2262	33.7985
2263	33.5537
2264	33.4724
2265	35.9063
2266	36.9082
2267	37.2223
2268	36.8615
2269	37.5492
2270	38.3056
2271	38.1775
2272	37.5485
2273	37.3623
2274	39.3202
2275	39.3668
2276	40.2871
2277	39.3772
2278	38.4455
2279	39.0509
2280	38.5515
2281	37.7699
2282	37.1874
2283	36.3842
2284	35.7434
2285	34.8814
2286	34.9863
2287	34.6138
2288	33.9614
2289	32.0164
2290	29.3028
2291	29.7688
2292	29.0359
2293	27.7542
2294	27.2879
2295	27.6257
2296	27.8936
2297	26.485
2298	28.0798
2299	29.4662
2300	29.9089
2301	32.3786
2302	34.8351
2303	33.4024
2304	33.8103
2305	30.5607
2306	30.6305
2307	32.2156
2308	31.0032
2309	31.6905
2310	34.3339
2311	34.4164
2312	35.6165
2313	35.2555
2314	33.251
2315	33.9029
2316	34.3818
2317	35.1492
2318	35.6851
2319	35.0329
2320	34.5914
2321	33.5667
2322	32.7852
2323	33.4257
2324	34.3458
2325	33.3792
2326	34.3691
2327	33.5307
2328	33.1926
2329	31.9934
2330	32.0514
2331	34.1014
2332	33.775
2333	34.4284
2334	33.6365
2335	33.7162
2336	32.494
2337	33.4386
2338	33.9488
2339	33.8927
2340	33.8332
2341	34.4507
2342	33.6581
2343	33.4723
2344	33.2742
2345	32.9948
2346	32.0306
2347	32.1446
2348	32.8085
2349	33.7868
2350	35.0453
2351	34.359
2352	35.8143
2353	38.3755
2354	37.4218
2355	36.0474
2356	32.3892
2357	32.2842
2358	33.9149
2359	34.4041
2360	33.9156
2361	33.4614
2362	32.8785
2363	33.88
2364	34.7765
2365	35.3598
2366	33.7171
2367	33.7286
2368	31.9118
2369	32.6804
2370	32.0395
2371	31.4923
2372	29.664
2373	30.1075
2374	31.7486
2375	35.2425
2376	33.6582
2377	34.2293
2378	33.1114
2379	32.8434
2380	32.4823
2381	32.2261
2382	32.2735
2383	34.2292
2384	34.6253
2385	32.786
2386	32.2495
2387	31.8767
2388	30.7702
2389	28.732
2390	29.0116
2391	27.5442
2392	26.5775
2393	28.1264
2394	28.1613
2395	27.8236
2396	28.5574
2397	28.6633
2398	27.0321
2399	26.0777
2400	26.3919
2401	26.5658
2402	27.3463
2403	26.6475
2404	29.8852
2405	29.8036
2406	30.0376
2407	31.8292
2408	33.0772
2409	34.9164
2410	33.3555
2411	30.421
2412	28.965
2413	29.3959
2414	29.3378
2415	28.7098
2416	27.9063
2417	25.6116
2418	27.6839
2419	28.1847
2420	29.9084
2421	29.7337
2422	30.0833
2423	30.6188
2424	30.6431
2425	32.7261
2426	33.7416
2427	34.3937
2428	34.149
2429	34.4855
2430	35.1146
2431	33.4837
2432	31.6787
2433	31.4808
2434	32.366
2435	34.091
2436	34.3227
2437	33.3907
2438	34.2525
2439	33.7993
2440	33.2399
2441	32.6103
2442	32.402
2443	30.5851
2444	29.3854
2445	27.6141
2446	28.5225
2447	29.234
2448	28.2895
2449	28.7204
2450	27.6376
2451	28.616
2452	27.9284
2453	26.1823
2454	25.3436
2455	25.8438
2456	27.0086
2457	28.5816
2458	27.4054
2459	27.6376
2460	27.8357
2461	28.1382
2462	26.6706
2463	27.3695
2464	27.125
2465	26.4495
2466	25.3778
2467	24.7615
2468	24.434
2469	25.2616
2470	24.3763
2471	22.8278
2472	22.3498
2473	22.3389
2474	22.9439
2475	22.6177
2476	22.443
2477	23.0027
2478	22.898
2479	22.8156
2480	23.7942
2481	23.2
2482	23.2584
2483	23.5494
2484	23.7475
2485	24.5859
2486	25.2382
2487	24.6443
2488	24.7257
2489	25.3323
2490	26.2165
2491	28.6041
2492	29.8494
2493	30.7354
2494	31.0731
2495	31.0848
2496	30.8645
2497	32.1225
2498	32.9716
2499	32.9367
2500	0

==> figures/convergence_BBCC_FIFO/Flow3.txt <==
999	0
1000	4.34918
1001	5.27576
1002	6.7783
1003	7.22083
1004	8.73487
1005	9.66662
1006	10.0745
1007	11.6344
1008	13.8128
1009	14.2085
1010	15.4549
1011	15.6414
1012	16.1777
1013	15.6179
1014	15.4089
1015	17.144
1016	17.4116
1017	17.8773
1018	17.4931
1019	18.25
1020	17.5979
1021	18.6351
1022	20.2889
1023	20.44
1024	21.8722
1025	22.6291
1026	22.1634
1027	23.4911
1028	24.2713
1029	24.1663
1030	24.5509
1031	25.0984
1032	26.8684
1033	28.7299
1034	28.3477
1035	26.5192
1036	26.1591
1037	27.4508
1038	27.9981
1039	28.8018
1040	29.419
1041	29.1394
1042	30.0596
1043	29.0465
1044	29.2909
1045	28.2905
1046	27.3345
1047	25.3546
1048	26.2394
1049	28.3827
1050	28.2195
1051	28.4407
1052	29.6065
1053	29.7336
1054	30.7695
1055	30.9448
1056	31.1557
1057	33.2288
1058	33.4035
1059	34.4634
1060	33.8216
1061	33.0411
1062	34.0196
1063	33.4731
1064	33.9389
1065	32.622
1066	32.3437
1067	32.0524
1068	31.9125
1069	32.11
1070	31.9126
1071	31.8894
1072	31.4688
1073	30.9674
1074	29.0581
1075	29.4076
1076	30.6999
1077	30.9448
1078	28.4534
1079	29.6286
1080	31.6786
1081	32.7729
1082	34.7761
1083	33.2754
1084	32.4938
1085	33.2159
1086	33.5549
1087	31.4817
1088	33.0644
1089	35.1242
1090	35.7911
1091	34.2756
1092	33.1356
1093	35.2773
1094	35.0676
1095	34.8943
1096	34.6835
1097	34.7416
1098	35.2075
1099	34.497
1100	34.4269
1101	33.5871
1102	33.4954
1103	33.0294
1104	33.3452
1105	33.2977
1106	35.4883
1107	34.4052
1108	35.5801
1109	34.7882
1110	35.4054
1111	34.2752
1112	34.2887
1113	34.9047
1114	33.7518
1115	33.6713
1116	33.4602
1117	33.3768
1118	33.5653
1119	31.8778
1120	32.7736
1121	32.9131
1122	33.5655
1123	35.1246
1124	34.3805
1125	34.4737
1126	33.6831
1127	34.6148
1128	32.2842
1129	33.1222
1130	34.0775
1131	34.7662
1132	36.9326
1133	37.2106
1134	36.0823
1135	35.4636
1136	34.986
1137	36.9544
1138	36.49
1139	36.0575
1140	37.8757
1141	39.668
1142	38.0273
1143	38.6679
1144	38.0257
1145	38.4452
1146	37.2227
1147	35.3369
1148	34.5321
1149	34.4633
1150	34.6834
1151	34.9635
1152	35.698
1153	36.1856
1154	35.6047
1155	37.841
1156	37.257
1157	35.9179
1158	38.6785
1159	39.1205
1160	37.5249
1161	36.0809
1162	36.7229
1163	37.7581
1164	37.282
1165	35.8013
1166	37.4915
1167	38.9009
1168	38.5383
1169	36.8272
1170	36.3967
1171	34.9627
1172	35.9192
1173	37.0823
1174	38.9591
1175	38.3401
1176	37.4217
1177	36.4652
1178	35.4301
1179	33.9976
1180	32.2026
1181	30.7932
1182	30.1879
1183	28.6391
1184	28.963
1185	30.0492
1186	31.4705
1187	30.4091
1188	29.652
1189	29.9792
1190	31.307
1191	30.8517
1192	29.5948
1193	30.5707
1194	29.9564
1195	31.4688
1196	33.1691
1197	33.868
1198	34.3691
1199	35.2891
1200	34.6031
1201	33.728
1202	33.5666
1203	33.7995
1204	33.4838
1205	34.0428
1206	34.6371
1207	34.1489
1208	33.5069
1209	34.5901
1210	35.9414
1211	37.5956
1212	38.1671
1213	37.3154
1214	37.8645
1215	37.049
1216	36.4071
1217	36.2092
1218	35.5922
1219	35.5219
1220	33.6597
1221	32.5403
1222	32.0398
1223	33.5186
1224	34.6368
1225	34.2174
1226	34.5323
1227	34.708
1228	34.3228
1229	31.7604
1230	29.1981
1231	28.8716
1232	28.6736
1233	28.4652
1234	29.3961
1235	31.3525
1236	31.2722
1237	31.3991
1238	32.2379
1239	33.4255
1240	32.9131
1241	33.5666
1242	36.722
1243	35.3121
1244	34.6134
1245	38.0493
1246	38.0373
1247	38.0274
1248	36.6167
1249	37.7827
1250	37.7596
1251	37.1291
1252	33.7865
1253	33.7413
1254	34.1141
1255	34.4859
1256	34.3469
1257	35.2671
1258	36.0926
1259	35.034
1260	34.9045
1261	32.8323
1262	31.7836
1263	31.2372
1264	31.1553
1265	32.0176
1266	32.9134
1267	32.1094
1268	31.6202
1269	32.3308
1270	31.3993
1271	31.2829
1272	31.4455
1273	31.8418
1274	32.0049
1275	33.7167
1276	34.3222
1277	33.4615
1278	32.2262
1279	34.4154
1280	33.2514
1281	34.2764
1282	33.9977
1283	36.8611
1284	36.629
1285	33.5893
1286	33.717
1287	33.7283
1288	34.5784
1289	34.2188
1290	34.102
1291	34.2414
1292	33.8914
1293	30.9448
1294	33.7181
1295	34.277
1296	34.3222
1297	34.5552
1298	34.7417
1299	33.8807
1300	33.6597
1301	33.6714
1302	35.0446
1303	33.6816
1304	32.7855
1305	34.9745
1306	35.9996
1307	35.3239
1308	34.7298
1309	33.7508
1310	35.4884
1311	34.9396
1312	33.9393
1313	34.6964
1314	35.9182
1315	35.7786
1316	35.2883
1317	35.0447
1318	34.9632
1319	34.9638
1320	33.7404
1321	34.475
1322	34.0662
1323	33.8215
1324	33.9042
1325	32.367
1326	31.7717
1327	32.4238
1328	33.9029
1329	34.5216
1330	34.7081
1331	34.7648
1332	34.7079
1333	35.6146
1334	35.4884
1335	35.8481
1336	34.7891
1337	33.1695
1338	33.6471
1339	32.8315
1340	32.658
1341	33.1577
1342	33.2626
1343	32.9943
1344	31.3527
1345	32.5178
1346	31.5516
1347	33.2975
1348	32.5636
1349	31.7484
1350	32.1457
1351	31.2954
1352	31.4934
1353	33.6239
1354	33.5886
1355	35.3706
1356	34.0895
1357	33.3772
1358	34.2642
1359	35.1259
1360	35.1842
1361	33.9277
1362	33.0293
1363	32.948
1364	30.8403
1365	31.2476
1366	30.7937
1367	29.6753
1368	29.7218
1369	30.107
1370	30.1879
1371	31.5272
1372	31.4003
1373	30.596
1374	31.6439
1375	30.3857
1376	32.086
1377	33.0533
1378	32.7156
1379	32.6801
1380	32.8548
1381	31.7263
1382	32.1794
1383	31.0381
1384	32.0048
1385	31.5284
1386	31.178
1387	29.5356
1388	28.2779
1389	28.3952
1390	27.8935
1391	27.1597
1392	28.2196
1393	28.8845
1394	28.4644
1395	27.6613
1396	27.2882
1397	27.8818
1398	28.2896
1399	27.9982
1400	29.0113
1401	30.7002
1402	32.133
1403	33.4735
1404	33.4724
1405	33.2987
1406	32.1095
1407	33.2041
1408	35.0443
1409	34.5566
1410	32.3523
1411	34.4269
1412	36.1968
1413	34.8011
1414	36.1628
1415	36.9908
1416	36.2562
1417	34.4149
1418	32.9133
1419	32.0745
1420	30.7234
1421	29.5833
1422	29.4892
1423	29.978
1424	33.2275
1425	35.1144
1426	32.1677
1427	33.9376
1428	32.4823
1429	32.9836
1430	34.6251
1431	35.5332
1432	34.2059
1433	33.0309
1434	34.0897
1435	32.634
1436	31.563
1437	30.5384
1438	31.5042
1439	31.4807
1440	30.9458
1441	30.8868
1442	30.1297
1443	31.0148
1444	31.9237
1445	31.0858
1446	30.1995
1447	29.8267
1448	29.5704
1449	28.7552
1450	28.3013
1451	27.6141
1452	26.2746
1453	25.9831
1454	26.5085
1455	25.867
1456	25.8446
1457	28.1263
1458	29.1514
1459	28.8251
1460	27.4623
1461	27.1246
1462	28.3237
1463	28.4291
1464	26.8103
1465	26.8452
1466	26.3911
1467	25.6457
1468	27.7082
1469	28.5934
1470	27.2181
1471	27.3233
1472	28.1147
1473	27.6605
1474	27.9286
1475	28.534
1476	29.4424
1477	28.615
1478	27.6605
1479	27.6615
1480	27.4505
1481	28.7797
1482	30.5722
1483	32.0746
1484	33.1926
1485	34.66
1486	32.7974
1487	34.1954
1488	34.7303
1489	34.7312
1490	34.1477
1491	33.5304
1492	34.0294
1493	34.6381
1494	33.7518
1495	32.8999
1496	32.7047
1497	33.251
1498	31.8654
1499	31.3757
1500	30.6536
1501	28.9893
1502	27.2529
1503	26.6357
1504	26.7877
1505	26.6939
1506	26.2281
1507	25.2381
1508	25.005
1509	25.7156
1510	25.2498
1511	26.0883
1512	24.8313
1513	24.2719
1514	26.0181
1515	26.2289
1516	25.995
1517	26.752
1518	27.0318
1519	26.7637
1520	24.8885
1521	25.9603
1522	24.4112
1523	22.7806
1524	21.5344
1525	22.2452
1526	23.0368
1527	22.6059
1528	23.1067
1529	23.7713
1530	22.7575
1531	22.3609
1532	22.6524
1533	22.9554
1534	22.4437
1535	22.3847
1536	23.0718
1537	22.3849
1538	23.7127
1539	23.6191
1540	23.2697
1541	23.1767
1542	22.2457
1543	23.5959
1544	23.2347
1545	22.0691
1546	23.2469
1547	23.0369
1548	22.8389
1549	22.2333
1550	21.9542
1551	22.3031
1552	22.8505
1553	22.5128
1554	21.9545
1555	22.1866
1556	22.4894
1557	22.2916
1558	23.596
1559	23.1882
1560	22.4895
1561	21.3714
1562	20.8241
1563	20.8706
1564	21.8139
1565	21.7325
1566	21.8956
1567	22.5822
1568	22.4778
1569	21.8373
1570	22.1988
1571	21.8032
1572	21.6975
1573	21.6509
1574	22.7931
1575	23.2232
1576	23.561
1577	23.9919
1578	24.9004
1579	25.5181
1580	26.6356
1581	27.812
1582	28.9183
1583	30.9215
1584	31.0968
1585	31.144
1586	29.885
1587	29.5596
1588	28.3482
1589	28.6632
1590	29.7803
1591	29.8384
1592	31.0029
1593	32.1212
1594	30.6886
1595	25.3661
1596	24.6676
1597	25.3894
1598	25.4012
1599	25.6697
1600	24.6789
1601	25.5642
1602	27.3345
1603	28.3011
1604	27.5917
1605	25.6117
1606	24.8772
1607	23.4212
1608	24.8768
1609	24.7951
1610	23.7473
1611	25.2379
1612	25.0634
1613	25.9027
1614	27.5447
1615	26.7986
1616	26.1123
1617	25.7969
1618	26.8104
1619	25.3078
1620	24.412
1621	24.1553
1622	23.2357
1623	24.4112
1624	24.6091
1625	24.8888
1626	24.1433
1627	23.5843
1628	22.4779
1629	22.3962
1630	22.3738
1631	23.3745
1632	24.0851
1633	23.3169
1634	23.2581
1635	20.3115
1636	21.5346
1637	21.3713
1638	22.397
1639	23.234
1640	23.2933
1641	22.7804
1642	22.9787
1643	22.5828
1644	22.4429
1645	22.0943
1646	21.558
1647	22.7927
1648	23.6191
1649	23.328
1650	23.3056
1651	25.0406
1652	25.9145
1653	27.8586
1654	28.4419
1655	26.9851
1656	26.1819
1657	24.3761
1658	26.1691
1659	25.7631
1660	25.6806
1661	24.9352
1662	23.8515
1663	22.9424
1664	22.5247
1665	22.9669
1666	22.3492
1667	23.2
1668	22.8398
1669	20.9521
1670	22.6519
1671	23.7944
1672	21.616
1673	22.5012
1674	23.5255
1675	23.9093
1676	23.1184
1677	23.3863
1678	23.3866
1679	22.5601
1680	23.3401
1681	23.7586
1682	25.5525
1683	27.5675
1684	27.4043
1685	26.3448
1686	26.1349
1687	24.5276
1688	23.9578
1689	24.8541
1690	25.1217
1691	23.7831
1692	21.7216
1693	22.3497
1694	22.2333
1695	21.7557
1696	20.7986
1697	20.8699
1698	20.451
1699	20.7196
1700	20.5794
1701	20.6259
1702	20.6609
1703	20.5913
1704	20.3349
1705	20.0794
1706	19.7758
1707	20.952
1708	20.9404
1709	20.7774
1710	21.6508
1711	20.9293
1712	22.6763
1713	23.7241
1714	23.3049
1715	24.2131
1716	24.9707
1717	24.6557
1718	25.0751
1719	24.1083
1720	23.2702
1721	22.8858
1722	22.8038
1723	22.501
1724	23.9217
1725	23.1191
1726	21.8256
1727	21.814
1728	23.5723
1729	23.8995
1730	24.8653
1731	25.1798
1732	25.5758
1733	26.3445
1734	26.1118
1735	25.0983
1736	24.5509
1737	24.2838
1738	26.2379
1739	25.902
1740	25.6221
1741	24.6209
1742	24.8887
1743	25.8668
1744	25.0984
1745	25.0293
1746	26.8453
1747	25.4939
1748	24.0153
1749	22.8272
1750	22.8505
1751	22.2804
1752	23.6194
1753	25.4125
1754	26.4619
1755	27.7769
1756	27.1248
1757	26.9502
1758	25.9132
1759	24.9818
1760	24.7373
1761	23.4561
1762	22.3613
1763	22.3738
1764	22.9553
1765	24.2248
1766	24.4112
1767	23.6192
1768	23.8171
1769	23.3054
1770	22.6755
1771	22.7107
1772	23.2462
1773	24.1433
1774	24.447
1775	25.3779
1776	24.5747
1777	23.4911
1778	22.839
1779	22.6412
1780	22.175
1781	21.4654
1782	23.6541
1783	24.7721
1784	24.9712
1785	25.075
1786	25.4012
1787	25.8552
1788	24.8408
1789	25.1099
1790	26.6356
1791	26.6932
1792	26.6472
1793	25.8671
1794	25.3767
1795	27.2642
1796	27.6024
1797	26.8563
1798	26.9967
1799	28.7321
1800	29.8978
1801	28.2779
1802	26.9273
1803	26.3777
1804	26.7987
1805	27.6956
1806	27.5907
1807	27.2654
1808	27.7781
1809	27.1821
1810	26.7756
1811	25.96
1812	26.7293
1813	26.2397
1814	26.8686
1815	26.0883
1816	26.6239
1817	27.975
1818	27.0316
1819	26.4843
1820	25.5757
1821	25.855
1822	26.1592
1823	26.9616
1824	27.1131
1825	26.6704
1826	26.9042
1827	25.8785
1828	24.9003
1829	23.7589
1830	23.7357
1831	25.3429
1832	25.1333
1833	24.8537
1834	24.505
1835	25.5527
1836	24.8188
1837	23.6889
1838	24.12
1839	25.4943
1840	24.5392
1841	25.6098
1842	26.4498
1843	27.3698
1844	25.3895
1845	25.6223
1846	26.0184
1847	24.8537
1848	26.1115
1849	26.6939
1850	26.7407
1851	27.6723
1852	27.1249
1853	25.7622
1854	26.4028
1855	27.9052
1856	28.3012
1857	27.9867
1858	28.8609
1859	27.9057
1860	27.3455
1861	27.812
1862	27.7315
1863	27.8247
1864	28.4175
1865	28.6268
1866	26.7748
1867	27.0318
1868	26.5657
1869	26.1233
1870	25.7272
1871	24.5742
1872	23.7585
1873	21.8373
1874	21.7558
1875	21.8726
1876	22.6523
1877	22.5361
1878	22.9318
1879	22.2108
1880	21.0219
1881	22.6059
1882	22.8855
1883	23.4558
1884	21.9302
1885	22.221
1886	22.2341
1887	22.606
1888	21.4179
1889	20.9405
1890	21.2431
1891	20.7661
1892	21.1156
1893	20.9871
1894	21.5812
1895	22.6177
1896	22.0356
1897	22.7224
1898	21.9313
1899	21.8029
1900	21.908
1901	22.2803
1902	24.0261
1903	24.3761
1904	23.6308
1905	25.3429
1906	24.516
1907	26.9035
1908	25.9715
1909	24.935
1910	25.5408
1911	26.9734
1912	26.6356
1913	25.7505
1914	25.4709
1915	24.3879
1916	25.8907
1917	27.5208
1918	27.2413
1919	26.2978
1920	25.0976
1921	23.9686
1922	22.9204
1923	23.059
1924	23.526
1925	23.0369
1926	23.3515
1927	24.0967
1928	23.9105
1929	24.5975
1930	23.3397
1931	24.0388
1932	23.4792
1933	23.6308
1934	22.9553
1935	22.7339
1936	23.7128
1937	25.1216
1938	24.9353
1939	24.6906
1940	24.2482
1941	24.5742
1942	23.9919
1943	24.2365
1944	23.27
1945	22.7107
1946	23.0718
1947	23.4096
1948	23.1892
1949	24.0268
1950	24.5159
1951	24.5859
1952	24.8655
1953	25.669
1954	24.8305
1955	22.9902
1956	22.1986
1957	23.0253
1958	24.0395
1959	24.3772
1960	24.1317
1961	24.2132
1962	23.0484
1963	23.3281
1964	23.8172
1965	23.7715
1966	23.5961
1967	22.5128
1968	22.8034
1969	23.4677
1970	23.3513
1971	23.6309
1972	24.6442
1973	24.5512
1974	24.2952
1975	23.9918
1976	23.9453
1977	23.4329
1978	22.6526
1979	21.942
1980	22.6301
1981	23.3172
1982	24.0627
1983	22.967
1984	23.7249
1985	24.0734
1986	23.8879
1987	23.0602
1988	23.4105
1989	22.5011
1990	21.942
1991	22.4316
1992	21.8834
1993	22.4662
1994	23.2698
1995	22.6525
1996	22.7807
1997	23.0143
1998	23.117
1999	25.0643
2000	30.7002
2001	30.2343
2002	31.9594
2003	33.3557
2004	34.1343
2005	33.3569
2006	34.1828
2007	32.2739
2008	31.9238
2009	32.0281
2010	32.004
2011	33.2275
2012	33.4616
2013	31.6799
2014	31.7962
2015	31.3177
2016	31.1666
2017	30.0953
2018	30.8052
2019	30.0831
2020	28.9066
2021	31.4923
2022	32.5987
2023	31.9815
2024	31.504
2025	30.8177
2026	30.6654
2027	29.2329
2028	30.4202
2029	30.1994
2030	29.9211
2031	28.5924
2032	29.3027
2033	28.4638
2034	27.9877
2035	27.9877
2036	29.9549
2037	28.4409
2038	27.8464
2039	27.2064
2040	26.857
2041	27.4622
2042	28.9762
2043	28.5807
2044	29.5368
2045	29.208
2046	27.2063
2047	26.788
2048	27.6605
2049	27.7652
2050	29.4077
2051	28.7443
2052	28.7076
2053	28.9533
2054	30.3977
2055	30.864
2056	32.5185
2057	33.9486
2058	32.1804
2059	31.0032
2060	31.8185
2061	30.7819
2062	29.687
2063	30.5469
2064	31.2699
2065	32.0756
2066	33.4734
2067	34.4854
2068	34.0996
2069	34.9747
2070	35.5099
2071	34.8464
2072	34.5787
2073	35.3233
2074	35.6268
2075	35.2307
2076	35.593
2077	36.6516
2078	34.3807
2079	33.6353
2080	34.2641
2081	32.1561
2082	32.378
2083	33.2864
2084	31.8068
2085	30.6071
2086	31.3641
2087	32.3076
2088	33.6697
2089	34.4042
2090	32.9601
2091	33.5304
2092	34.277
2093	34.7887
2094	34.8923
2095	34.2756
2096	33.3802
2097	33.7996
2098	33.8112
2099	34.1826
2100	33.7168
2101	32.9143
2102	32.3775
2103	32.1804
2104	31.5749
2105	31.4585
2106	30.7362
2107	30.6398
2108	30.3055
2109	32.8329
2110	31.7137
2111	31.2593
2112	31.9121
2113	31.1079
2114	29.2096
2115	28.2895
2116	28.9533
2117	30.7015
2118	29.7685
2119	30.2809
2120	28.5326
2121	29.4087
2122	31.1313
2123	30.71
2124	30.7352
2125	30.387
2126	30.1076
2127	31.8779
2128	30.047
2129	29.5822
2130	30.0259
2131	30.8995
2132	33.1124
2133	34.7525
2134	34.5094
2135	35.0452
2136	32.8432
2137	32.0979
2138	31.5517
2139	31.7731
2140	30.8749
2141	30.0017
2142	29.3028
2143	31.0041
2144	30.4208
2145	29.0582
2146	29.1398
2147	29.6987
2148	30.153
2149	30.2578
2150	30.5489
2151	32.0979
2152	31.6914
2153	31.9233
2154	32.3649
2155	33.0181
2156	34.0894
2157	33.3792
2158	34.3921
2159	34.8473
2160	34.205
2161	35.0568
2162	34.66
2163	36.1625
2164	34.0545
2165	34.369
2166	34.5437
2167	36.0811
2168	36.1162
2169	37.362
2170	37.1998
2171	35.4521
2172	34.8589
2173	34.1475
2174	33.9263
2175	31.7486
2176	30.4096
2177	29.1279
2178	28.2545
2179	28.9766
2180	29.1869
2181	29.8968
2182	30.9332
2183	31.6204
2184	32.2506
2185	32.1447
2186	32.0161
2187	32.7036
2188	33.5549
2189	35.254
2190	35.6729
2191	35.638
2192	36.7461
2193	35.3369
2194	34.7882
2195	33.8564
2196	31.2838
2197	29.524
2198	28.4177
2199	27.8585
2200	29.3038
2201	29.5123
2202	28.5467
2203	26.0288
2204	25.1217
2205	24.551
2206	23.8988
2207	23.7124
2208	24.4224
2209	24.481
2210	23.5619
2211	23.7474
2212	22.6875
2213	23.2348
2214	23.6783
2215	25.1333
2216	26.2748
2217	27.3695
2218	29.0005
2219	26.7182
2220	25.9832
2221	27.6024
2222	27.1366
2223	26.5202
2224	27.3694
2225	28.1613
2226	27.9645
2227	28.2431
2228	29.8506
2229	29.4652
2230	29.9445
2231	30.7128
2232	30.9216
2233	30.0368
2234	28.3129
2235	28.4421
2236	27.3461
2237	26.2984
2238	26.7401
2239	26.6938
2240	26.2747
2241	28.2895
2242	28.6621
2243	31.8649
2244	33.5187
2245	33.7985
2246	34.0197
2247	33.2393
2248	31.7951
2249	32.6454
2250	32.0969
2251	31.9813
2252	33.4609
2253	30.55
2254	28.1149
2255	27.8119
2256	28.558
2257	29.49
2258	30.3508
2259	29.5585
2260	28.4524
2261	28.1498
2262	28.8821
2263	29.1054
2264	29.1862
2265	28.5923
2266	28.5692
2267	27.288
2268	27.6616
2269	27.2176
2270	25.3196
2271	24.6565
2272	24.0967
2273	24.1549
2274	23.0951
2275	21.1966
2276	21.8023
2277	21.4995
2278	21.9076
2279	22.8979
2280	23.7589
2281	25.1325
2282	25.8321
2283	26.857
2284	28.5224
2285	29.8163
2286	29.5939
2287	31.0846
2288	32.041
2289	32.75
2290	33.4722
2291	34.4157
2292	36.0572
2293	34.9977
2294	35.685
2295	36.1872
2296	34.4505
2297	34.5451
2298	35.1598
2299	34.1011
2300	32.3659
2301	31.4805
2302	32.4225
2303	31.6317
2304	30.3741
2305	30.1531
2306	31.1429
2307	34.7183
2308	36.9313
2309	35.0786
2310	32.7959
2311	31.5038
2312	33.3672
2313	34.1245
2314	35.2192
2315	34.0546
2316	33.4367
2317	33.8782
2318	34.357
2319	35.9179
2320	34.2757
2321	32.9133
2322	32.5172
2323	32.122
2324	32.6337
2325	33.053
2326	32.7747
2327	34.1133
2328	34.2875
2329	32.2027
2330	32.1096
2331	30.9099
2332	30.5606
2333	29.4542
2334	28.6465
2335	28.9068
2336	30.5375
2337	29.7231
2338	29.8487
2339	31.4818
2340	29.7343
2341	28.3254
2342	28.3252
2343	28.6623
2344	29.0697
2345	28.593
2346	28.3361
2347	28.5224
2348	29.8151
2349	29.8271
2350	28.5334
2351	26.9509
2352	26.7405
2353	26.4028
2354	30.0249
2355	29.8047
2356	29.4769
2357	28.9417
2358	30.058
2359	30.119
2360	30.3626
2361	31.0848
2362	30.3859
2363	29.1279
2364	28.3477
2365	29.1519
2366	29.8488
2367	29.2573
2368	28.4536
2369	31.2372
2370	30.8178
2371	28.9661
2372	31.1674
2373	31.9932
2374	32.1213
2375	33.8099
2376	33.543
2377	32.7164
2378	33.2161
2379	33.5887
2380	32.9364
2381	34.1258
2382	32.5172
2383	32.9016
2384	34.4501
2385	34.2889
2386	33.2172
2387	34.1478
2388	33.3667
2389	34.1478
2390	34.5438
2391	35.1844
2392	34.6614
2393	33.8099
2394	33.8917
2395	34.1828
2396	33.6937
2397	34.0559
2398	33.2161
2399	32.3776
2400	32.1448
2401	33.6354
2402	34.2409
2403	33.8228
2404	34.9987
2405	33.9497
2406	31.8875
2407	33.0993
2408	34.532
2409	33.4843
2410	32.8897
2411	33.542
2412	33.8339
2413	33.5538
2414	33.8332
2415	36.1394
2416	36.8046
2417	35.5103
2418	35.0092
2419	34.8698
2420	35.8494
2421	35.65
2422	37.9328
2423	37.6881
2424	35.3553
2425	34.1943
2426	34.3704
2427	33.4608
2428	32.4592
2429	34.6253
2430	35.5348
2431	35.685
2432	34.5086
2433	34.3353
2434	32.7386
2435	32.5985
2436	33.1123
2437	31.4221
2438	30.0016
2439	29.9432
2440	29.8745
2441	32.0396
2442	32.9248
2443	34.2886
2444	35.6968
2445	34.8354
2446	33.8566
2447	32.0285
2448	31.5855
2449	32.191
2450	33.2742
2451	34.4739
2452	33.986
2453	34.0314
2454	34.4957
2455	34.3003
2456	33.6586
2457	33.4839
2458	34.0775
2459	35.7667
2460	36.6401
2461	35.989
2462	34.9398
2463	32.7502
2464	32.8195
2465	33.8217
2466	33.647
2467	33.9847
2468	33.7864
2469	35.6734
2470	37.8993
2471	37.5151
2472	36.2091
2473	35.4519
2474	36.908
2475	38.6666
2476	38.7831
2477	39.7032
2478	40.3767
2479	40.6695
2480	38.4802
2481	39.0621
2482	38.6906
2483	39.1673
2484	38.703
2485	37.5265
2486	36.0577
2487	35.4175
2488	35.1856
2489	34.0544
2490	34.1591
2491	32.9481
2492	33.1589
2493	32.3311
2494	32.1908
2495	32.9343
2496	33.938
2497	33.4847
2498	33.5063
2499	33.5189
2500	42.9774
2501	52.1436
2502	53.5739
2503	54.7152
2504	53.4242
2505	51.9802
2506	50.3031
2507	52.155
2508	53.1662
2509	51.1967
2510	50.9987
2511	50.4525
2512	50.9775
2513	51.7461
2514	51.3144
2515	51.4543
2516	51.7571
2517	49.709
2518	49.7537
2519	48.9156
2520	49.4179
2521	51.293
2522	51.8523
2523	53.6668
2524	55.5662
2525	52.6894
2526	50.6873
2527	51.8849
2528	50.6858
2529	51.755
2530	52.8984
2531	51.293
2532	49.404
2533	50.3612
2534	49.066
2535	48.749
2536	47.7925
2537	46.9085
2538	46.5607
2539	46.0363
2540	43.7401
2541	45.9773
2542	44.2454
2543	44.9996
2544	46.6614
2545	45.6526
2546	48.1577
2547	47.8627
2548	47.9792
2549	48.0979
2550	47.2972
2551	48.1687
2552	47.7336
2553	46.6232
2554	48.6572
2555	50.1476
2556	47.4482
2557	47.1892
2558	46.8312
2559	47.6342
2560	49.3735
2561	49.1231
2562	48.0865
2563	47.3659
2564	46.3628
2565	45.2913
2566	45.7268
2567	46.1336
2568	46.8285
2569	46.1182
2570	47.4692
2571	47.8783
2572	50.0192
2573	49.4499
2574	49.3174
2575	46.829
2576	47.7372
2577	46.9218
2578	47.0731
2579	48.2628
2580	47.3523
2581	48.9269
2582	51.035
2583	52.0127
2584	54.4438
2585	56.7041
2586	56.4648
2587	54.2815
2588	55.3911
2589	55.0155
2590	54.8179
2591	56.7161
2592	53.1769
2593	53.271
2594	52.0486
2595	50.7785
2596	49.5793
2597	51.1136
2598	51.2419
2599	51.4555
2600	54.3398
2601	52.5103
2602	51.4037
2603	48.8066
2604	48.0163
2605	47.8787
2606	48.2724
2607	47.4213
2608	50.7168
2609	52.4067
2610	51.2464
2611	50.4293
2612	49.098
2613	49.311
2614	51.884
2615	51.5567
2616	49.7422
2617	48.7521
2618	48.388
2619	48.0746
2620	48.4007
2621	49.3334
2622	48.7514
2623	48.4367
2624	47.9334
2625	47.9114
2626	48.9598
2627	50.5324
2628	51.6241
2629	50.6756
2630	48.7273
2631	49.1484
2632	48.82
2633	48.3295
2634	48.7312
2635	48.2142
2636	47.9113
2637	48.6105
2638	49.5421
2639	50.1726
2640	51.1278
2641	52.9565
2642	52.0839
2643	50.2984
2644	49.0745
2645	48.9361
2646	50.091
2647	51.2908
2648	50.2074
2649	50.5665
2650	51.0782
2651	50.9732
2652	52.7207
2653	52.5464
2654	52.0247
2655	51.4875
2656	50.9861
2657	48.2959
2658	47.6101
2659	49.0896
2660	49.3207
2661	51.0667
2662	51.2439
2663	50.9983
2664	50.7663
2665	51.4534
2666	50.437
2667	51.6482
2668	51.1276
2669	51.3952
2670	52.5213
2671	52.6861
2672	51.6411
2673	51.1478
2674	50.8718
2675	50.5093
2676	49.7061
2677	46.8867
2678	46.0506
2679	45.7209
2680	44.7323
2681	44.6738
2682	44.8134
2683	46.1187
2684	46.2456
2685	45.2441
2686	45.2321
2687	45.8742
2688	46.1527
2689	47.5972
2690	46.6656
2691	46.6305
2692	45.513
2693	43.4978
2694	41.8321
2695	41.506
2696	41.2765
2697	39.1536
2698	38.9904
2699	38.2809
2700	37.6737
2701	37.8611
2702	37.4099
2703	39.5048
2704	40.2718
2705	39.7011
2706	39.5517
2707	39.4915
2708	38.3278
2709	39.6208
2710	39.271
2711	38.1162
2712	37.5001
2713	37.1738
2714	37.7447
2715	37.6397
2716	37.4186
2717	37.6748
2718	39.2945
2719	43.4881
2720	44.0808
2721	43.8607
2722	44.1741
2723	41.646
2724	40.7256
2725	42.3
2726	42.3933
2727	46.0267
2728	47.5163
2729	48.7269
2730	49.9266
2731	51.1976
2732	51.4627
2733	53.257
2734	52.2453
2735	52.6734
2736	51.3457
2737	50.6598
2738	51.1969
2739	50.4731
2740	49.2863
2741	49.9136
2742	50.6839
2743	51.1605
2744	52.3262
2745	51.2799
2746	50.123
2747	51.5934
2748	52.5837
2749	53.9112
2750	54.4915
2751	55.2239
2752	53.2825
2753	52.9655
2754	50.7784
2755	50.146
2756	52.0342
2757	50.5794
2758	49.5867
2759	47.7959
2760	46.469
2761	47.2713
2762	46.55
2763	45.2096
2764	43.9744
2765	45.7907
2766	44.3014
2767	44.6287
2768	44.0093
2769	45.1539
2770	45.5137
2771	45.5126
2772	46.2683
2773	46.0247
2774	46.4444
2775	47.7968
2776	48.6448
2777	48.7614
2778	49.9272
2779	48.0884
2780	46.5385
2781	47.1096
2782	47.9968
2783	48.7498
2784	50.81
2785	51.4855
2786	50.6593
2787	48.1548
2788	48.2142
2789	49.4507
2790	49.4366
2791	50.9278
2792	50.6955
2793	49.2629
2794	47.4473
2795	47.1432
2796	45.8604
2797	45.2909
2798	46.1771
2799	45.9317
2800	44.1165
2801	44.4548
2802	44.8039
2803	43.8584
2804	42.8586
2805	44.6507
2806	45.4694
2807	46.7952
2808	48.4983
2809	48.727
2810	49.1114
2811	48.5774
2812	48.4471
2813	47.2018
2814	46.9203
2815	45.8634
2816	46.4333
2817	45.3608
2818	46.2714
2819	44.5579
2820	43.1595
2821	43.6958
2822	44.7323
2823	43.8375
2824	45.2235
2825	44.4994
2826	46.1746
2827	46.6177
2828	47.2595
2829	47.8314
2830	48.8899
2831	48.9729
2832	48.8281
2833	48.8334
2834	49.508
2835	50.3929
2836	49.6023
2837	49.7513
2838	52.1527
2839	51.9513
2840	51.4061
2841	51.9171
2842	52.8494
2843	53.5498
2844	49.5899
2845	49.9398
2846	49.8914
2847	46.3753
2848	47.5433
2849	48.1587
2850	47.2369
2851	47.4498
2852	48.7499
2853	47.4094
2854	47.6073
2855	46.573
2856	47.8787
2857	49.5696
2858	50.4762
2859	49.1924
2860	49.7501
2861	48.4578
2862	48.4723
2863	50.6739
2864	52.36
2865	53.9907
2866	52.024
2867	52.0443
2868	52.9915
2869	54.5854
2870	54.6659
2871	53.4085
2872	52.5715
2873	54.8051
2874	53.4764
2875	54.2152
2876	54.0753
2877	51.7902
2878	51.2886
2879	51.1277
2880	50.4848
2881	50.9392
2882	52.5502
2883	52.3483
2884	50.38
2885	50.9404
2886	49.4146
2887	50.8246
2888	49.4642
2889	48.6716
2890	48.9711
2891	50.1836
2892	48.3297
2893	47.9695
2894	47.4702
2895	47.4133
2896	45.9442
2897	45.3252
2898	47.0028
2899	46.4227
2900	44.9183
2901	46.2377
2902	46.5974
2903	46.8506
2904	49.9596
2905	48.0393
2906	48.7157
2907	48.0284
2908	45.5144
2909	44.7427
2910	45.0473
2911	46.1773
2912	46.4229
2913	47.9571
2914	47.3524
2915	47.6105
2916	46.3059
2917	48.6801
2918	49.7544
2919	47.5409
2920	48.7186
2921	46.6537
2922	46.2683
2923	48.2376
2924	49.4715
2925	47.3175
2926	45.1081
2927	48.05
2928	49.7071
2929	49.0409
2930	49.1925
2931	49.9369
2932	50.4189
2933	52.4332
2934	53.1885
2935	54.8178
2936	54.633
2937	52.29
2938	52.8395
2939	53.4004
2940	51.3342
2941	49.2261
2942	46.5253
2943	46.0031
2944	46.373
2945	46.2964
2946	46.8855
2947	44.6408
2948	45.0233
2949	44.3012
2950	43.2995
2951	40.181
2952	38.6529
2953	40.0381
2954	42.3106
2955	43.0553
2956	45.1505
2957	44.6309
2958	43.4038
2959	44.1266
2960	46.6442
2961	46.2461
2962	45.2449
2963	46.9213
2964	47.8306
2965	49.1592
2966	50.018
2967	49.6349
2968	49.1441
2969	51.4588
2970	52.2885
2971	54.2721
2972	54.8875
2973	57.2734
2974	56.0521
2975	55.3874
2976	55.1584
2977	52.3481
2978	52.3512
2979	54.0258
2980	53.5502
2981	54.5656
2982	53.7774
2983	51.8943
2984	52.4404
2985	53.4211
2986	53.839
2987	55.878
2988	55.2782
2989	54.455
2990	54.7477
2991	52.5582
2992	51.334
2993	51.3845
2994	50.2782
2995	49.81
2996	51.0232
2997	52.9078
2998	51.9312
2999	52.7228
3000	0

==> figures/convergence_BBCC_FIFO/Flow4.txt <==
1499	0
1500	7.84031
1501	8.67575
1502	9.84146
1503	11.0061
1504	12.1013
1505	12.1461
1506	14.0343
1507	14.9078
1508	15.7469
1509	15.84
1510	16.2486
1511	16.038
1512	17.7029
1513	18.5888
1514	19.6363
1515	20.3626
1516	21.6752
1517	23.0604
1518	24.7024
1519	26.2176
1520	24.7633
1521	23.9921
1522	23.4797
1523	23.5388
1524	23.7368
1525	23.6099
1526	23.8417
1527	23.5621
1528	23.7368
1529	23.3641
1530	22.341
1531	21.7451
1532	21.3604
1533	22.7584
1534	22.8974
1535	22.1832
1536	22.7227
1537	21.8491
1538	20.5797
1539	21.2676
1540	21.6732
1541	21.7452
1542	21.8492
1543	22.0363
1544	23.6669
1545	23.1894
1546	23.4914
1547	22.444
1548	22.5954
1549	22.3741
1550	22.5617
1551	22.5371
1552	21.5006
1553	22.4905
1554	23.026
1555	23.2033
1556	22.3616
1557	22.3732
1558	23.107
1559	24.9364
1560	23.7829
1561	23.9339
1562	22.6179
1563	22.9215
1564	22.7002
1565	22.6911
1566	22.4082
1567	22.2576
1568	23.2011
1569	22.9331
1570	22.326
1571	21.5587
1572	22.0705
1573	23.236
1574	24.493
1575	25.2862
1576	26.6602
1577	26.5787
1578	26.7987
1579	25.7867
1580	23.3654
1581	22.7692
1582	22.7459
1583	22.8865
1584	23.6203
1585	25.17
1586	22.7112
1587	22.7817
1588	22.409
1589	22.5604
1590	21.7123
1591	21.8849
1592	22.5255
1593	22.3391
1594	23.4214
1595	24.7158
1596	24.2841
1597	23.3982
1598	23.0021
1599	23.7717
1600	23.5728
1601	25.9159
1602	26.8816
1603	26.7768
1604	25.7052
1605	26.7933
1606	26.4729
1607	26.7301
1608	24.7617
1609	23.8533
1610	23.9236
1611	23.1311
1612	24.3891
1613	25.3441
1614	22.7105
1615	22.3759
1616	22.3034
1617	22.6761
1618	23.9217
1619	24.8083
1620	25.0185
1621	24.5861
1622	24.7485
1623	25.5537
1624	25.4023
1625	24.4248
1626	24.3533
1627	24.6802
1628	24.5754
1629	26.6253
1630	26.6318
1631	24.8898
1632	23.7126
1633	22.5371
1634	23.0254
1635	23.2701
1636	23.4573
1637	23.0605
1638	22.2335
1639	22.4556
1640	22.0192
1641	22.7712
1642	22.7702
1643	22.1411
1644	23.0962
1645	22.4612
1646	22.9673
1647	22.1761
1648	22.7119
1649	23.6654
1650	22.9812
1651	22.9099
1652	23.0372
1653	22.3974
1654	21.7676
1655	21.4099
1656	22.7925
1657	22.4324
1658	21.4416
1659	21.8966
1660	23.6425
1661	22.8158
1662	23.4681
1663	22.1178
1664	22.2459
1665	22.1897
1666	22.3499
1667	23.0263
1668	22.4323
1669	22.211
1670	21.9801
1671	22.3509
1672	23.5505
1673	23.667
1674	24.7725
1675	25.9792
1676	25.3791
1677	25.4489
1678	25.4489
1679	25.0762
1680	25.007
1681	24.6793
1682	24.7958
1683	24.8083
1684	25.3217
1685	26.1594
1686	26.5894
1687	27.9181
1688	29.5021
1689	28.4526
1690	28.9054
1691	29.1514
1692	29.942
1693	28.9767
1694	28.3348
1695	25.9952
1696	26.4843
1697	26.0162
1698	26.6345
1699	25.8671
1700	23.9675
1701	22.7106
1702	21.6731
1703	21.3365
1704	20.0911
1705	19.4973
1706	20.195
1707	20.1836
1708	21.1385
1709	20.9756
1710	21.8481
1711	22.2689
1712	22.1273
1713	22.8971
1714	23.4197
1715	23.3281
1716	23.2221
1717	23.0469
1718	22.8495
1719	23.4904
1720	23.3408
1721	22.7797
1722	23.5011
1723	24.0851
1724	23.9453
1725	22.5702
1726	23.0838
1727	24.0735
1728	24.7256
1729	25.3771
1730	24.4811
1731	24.4572
1732	24.1199
1733	24.9247
1734	25.345
1735	25.8203
1736	26.6112
1737	26.2851
1738	25.7023
1739	26.4721
1740	26.5528
1741	26.8433
1742	26.0987
1743	25.2842
1744	26.437
1745	27.2393
1746	27.9621
1747	31.2592
1748	30.2578
1749	28.545
1750	26.716
1751	24.7606
1752	23.9567
1753	23.3632
1754	22.7581
1755	22.5943
1756	21.6969
1757	22.1046
1758	22.5234
1759	22.9087
1760	22.0691
1761	22.8513
1762	23.6414
1763	24.3756
1764	24.4806
1765	23.921
1766	24.3402
1767	23.7709
1768	23.4212
1769	23.7701
1770	23.0701
1771	23.0596
1772	21.9878
1773	22.4778
1774	22.9551
1775	22.932
1776	24.8642
1777	25.889
1778	27.5659
1779	25.902
1780	25.2031
1781	24.7954
1782	23.3153
1783	22.3837
1784	22.3498
1785	23.1301
1786	23.2691
1787	23.3291
1788	21.7202
1789	21.3582
1790	20.823
1791	22.5123
1792	22.7806
1793	23.5952
1794	24.4449
1795	23.6877
1796	24.3285
1797	23.2232
1798	22.046
1799	22.8389
1800	22.9653
1801	22.3854
1802	22.0338
1803	20.8241
1804	20.8123
1805	20.8576
1806	21.3705
1807	20.3224
1808	22.0113
1809	22.6287
1810	24.5381
1811	25.1322
1812	24.3633
1813	23.9336
1814	24.0264
1815	23.6303
1816	23.1175
1817	22.8259
1818	21.7781
1819	22.2565
1820	22.8272
1821	21.8475
1822	22.7215
1823	23.7584
1824	25.4827
1825	25.0623
1826	23.6879
1827	22.023
1828	22.5001
1829	23.9337
1830	24.421
1831	24.3414
1832	25.3302
1833	25.9143
1834	25.5057
1835	26.1823
1836	26.5522
1837	27.0653
1838	27.9263
1839	28.2895
1840	28.7683
1841	26.9715
1842	25.1786
1843	25.0748
1844	24.5859
1845	23.9325
1846	24.1417
1847	24.4805
1848	23.4321
1849	22.3376
1850	23.0586
1851	24.3412
1852	26.7166
1853	26.5539
1854	26.424
1855	25.634
1856	25.1321
1857	25.8425
1858	24.2812
1859	23.7014
1860	22.861
1861	23.175
1862	23.2216
1863	22.4539
1864	22.641
1865	23.5371
1866	22.8841
1867	23.98
1868	24.0151
1869	24.7721
1870	24.9458
1871	24.6901
1872	23.8759
1873	24.1199
1874	22.7558
1875	23.4324
1876	23.7933
1877	23.2454
1878	21.9523
1879	21.4076
1880	20.6136
1881	21.9063
1882	21.0794
1883	19.9623
1884	19.2169
1885	19.5886
1886	20.3361
1887	20.6379
1888	21.5102
1889	21.7675
1890	21.9644
1891	22.1624
1892	23.1523
1893	23.3298
1894	23.4231
1895	24.3541
1896	25.074
1897	24.1537
1898	22.9078
1899	22.7216
1900	22.7912
1901	21.943
1902	22.9331
1903	23.7345
1904	22.7459
1905	21.5686
1906	21.0329
1907	21.4755
1908	22.6997
1909	22.1645
1910	21.3705
1911	21.5336
1912	22.4546
1913	22.8505
1914	24.1189
1915	23.8862
1916	23.8419
1917	23.2011
1918	23.3621
1919	24.7944
1920	23.8975
1921	23.7462
1922	24.1326
1923	23.782
1924	24.0731
1925	23.6305
1926	23.3846
1927	23.468
1928	22.5012
1929	22.571
1930	24.7385
1931	24.1906
1932	23.129
1933	23.4911
1934	24.3165
1935	23.4563
1936	22.3374
1937	23.7111
1938	23.9342
1939	23.4328
1940	22.849
1941	21.8009
1942	21.848
1943	23.4552
1944	24.1907
1945	23.2796
1946	23.1747
1947	22.5933
1948	22.3266
1949	23.3847
1950	23.6531
1951	24.7362
1952	24.2588
1953	24.8655
1954	25.867
1955	25.6789
1956	24.8894
1957	25.1102
1958	24.2582
1959	24.1539
1960	25.1448
1961	26.2846
1962	26.4943
1963	25.9599
1964	26.7057
1965	25.8304
1966	28.3114
1967	27.5783
1968	27.7767
1969	29.9424
1970	30.8293
1971	31.935
1972	33.0181
1973	34.2526
1974	33.1095
1975	33.5176
1976	34.8216
1977	36.5233
1978	35.7662
1979	34.3681
1980	33.4707
1981	32.539
1982	32.1665
1983	32.0063
1984	33.4614
1985	31.064
1986	29.6417
1987	28.9534
1988	28.4643
1989	30.0365
1990	30.8028
1991	30.0365
1992	30.0469
1993	30.6297
1994	29.8716
1995	29.337
1996	28.3011
1997	27.4265
1998	28.557
1999	34.2762
2000	33.4149
2001	33.5768
2002	33.1446
2003	32.3775
2004	32.8662
2005	30.7463
2006	31.2011
2007	31.0271
2008	31.3172
2009	32.0513
2010	31.5725
2011	30.9578
2012	33.272
2013	34.3224
2014	34.192
2015	33.9381
2016	34.8913
2017	35.6369
2018	36.0573
2019	37.6291
2020	36.4761
2021	35.1382
2022	35.0546
2023	35.0095
2024	34.3341
2025	34.4618
2026	34.4606
2027	35.4403
2028	37.1522
2029	36.3245
2030	34.3085
2031	32.9377
2032	31.3759
2033	30.1065
2034	30.3614
2035	28.8602
2036	29.0941
2037	27.9972
2038	27.3565
2039	26.3202
2040	24.7238
2041	23.9202
2042	25.46
2043	25.5178
2044	26.5076
2045	28.5789
2046	29.7687
2047	30.5257
2048	31.3525
2049	31.0846
2050	32.2947
2051	33.3201
2052	31.2577
2053	30.3859
2054	31.0375
2055	31.5497
2056	31.5508
2057	32.7375
2058	32.5639
2059	32.5282
2060	33.2394
2061	35.9996
2062	35.9522
2063	35.1497
2064	36.3592
2065	37.0727
2066	35.5224
2067	34.4382
2068	33.5539
2069	32.9018
2070	33.9029
2071	33.7975
2072	35.6025
2073	34.7185
2074	34.3449
2075	33.9743
2076	35.5804
2077	35.7785
2078	37.0597
2079	37.827
2080	36.9533
2081	35.394
2082	35.4628
2083	37.4438
2084	37.7223
2085	36.907
2086	35.126
2087	32.5999
2088	30.28
2089	29.4185
2090	29.6287
2091	28.9897
2092	29.1516
2093	29.7687
2094	28.7203
2095	28.8595
2096	28.4054
2097	28.2546
2098	29.1513
2099	29.9901
2100	29.5234
2101	31.7369
2102	31.7137
2103	32.7861
2104	34.0771
2105	32.9822
2106	32.9249
2107	30.7469
2108	29.4078
2109	28.8836
2110	30.5717
2111	31.3304
2112	31.8532
2113	33.8101
2114	35.0796
2115	34.636
2116	34.1723
2117	33.8684
2118	34.1592
2119	34.3225
2120	34.4867
2121	33.6936
2122	33.483
2123	32.8434
2124	32.2726
2125	32.2609
2126	31.5507
2127	32.7968
2128	34.0882
2129	33.1687
2130	33.8558
2131	32.6446
2132	33.5656
2133	33.0182
2134	33.9958
2135	32.2738
2136	33.1919
2137	34.1129
2138	34.2061
2139	36.4657
2140	37.5593
2141	38.3523
2142	38.0728
2143	37.5837
2144	38.5851
2145	38.7601
2146	37.4672
2147	37.1755
2148	36.6391
2149	37.0476
2150	35.3602
2151	34.4737
2152	34.2408
2153	35.6494
2154	35.382
2155	36.8023
2156	36.2091
2157	34.474
2158	33.4724
2159	34.0193
2160	34.7302
2161	35.3116
2162	34.1704
2163	34.8117
2164	36.116
2165	38.1076
2166	35.5687
2167	34.7778
2168	36.7799
2169	35.9532
2170	35.0678
2171	33.4724
2172	33.4723
2173	34.4389
2174	34.4508
2175	36.3934
2176	38.8415
2177	39.377
2178	37.9642
2179	37.1761
2180	37.6425
2181	37.0842
2182	35.2192
2183	34.9596
2184	35.6853
2185	37.2005
2186	37.6548
2187	36.5704
2188	35.1707
2189	33.7182
2190	32.8563
2191	33.7298
2192	34.021
2193	31.9921
2194	31.0848
2195	32.2729
2196	32.5302
2197	32.1219
2198	32.3284
2199	32.6452
2200	33.3675
2201	33.3561
2202	33.8227
2203	33.7212
2204	32.855
2205	32.1446
2206	32.7284
2207	33.8451
2208	33.3191
2209	33.1694
2210	34.3229
2211	35.4769
2212	35.9893
2213	35.8003
2214	36.127
2215	34.9179
2216	34.6734
2217	33.5203
2218	35.6132
2219	36.9777
2220	37.1057
2221	36.6528
2222	36.8727
2223	35.8802
2224	36.9427
2225	37.3735
2226	35.6733
2227	34.964
2228	33.9815
2229	33.2169
2230	34.3572
2231	35.7781
2232	37.199
2233	37.0588
2234	35.3121
2235	35.8258
2236	34.7775
2237	33.8331
2238	35.3441
2239	33.67
2240	33.0411
2241	34.7411
2242	33.6233
2243	32.0619
2244	31.3757
2245	31.6317
2246	31.0728
2247	29.7802
2248	29.5816
2249	30.6429
2250	31.1894
2251	33.0761
2252	34.5085
2253	35.4717
2254	36.4548
2255	37.2112
2256	36.1042
2257	34.6716
2258	33.2841
2259	34.6145
2260	35.8253
2261	35.6285
2262	33.67
2263	32.6063
2264	31.8774
2265	31.8187
2266	32.7033
2267	32.8898
2268	32.6434
2269	34.5218
2270	35.1141
2271	35.2307
2272	34.1596
2273	36.0668
2274	35.8836
2275	37.0009
2276	37.0592
2277	36.1512
2278	36.4275
2279	36.4197
2280	35.3005
2281	35.6049
2282	34.9515
2283	34.064
2284	34.3569
2285	33.9267
2286	33.402
2287	34.5206
2288	35.089
2289	34.5209
2290	34.2171
2291	33.974
2292	35.6738
2293	36.6861
2294	37.1522
2295	36.0576
2296	35.7431
2297	33.287
2298	33.4367
2299	32.984
2300	32.4356
2301	33.1696
2302	34.3808
2303	36.696
2304	36.6177
2305	35.4988
2306	32.7392
2307	34.4856
2308	34.1691
2309	32.8666
2310	30.6768
2311	31.0729
2312	29.9552
2313	30.0357
2314	28.7553
2315	28.5922
2316	28.4995
2317	29.2796
2318	29.0353
2319	30.4904
2320	31.492
2321	32.0748
2322	32.7153
2323	32.0208
2324	32.1443
2325	34.1828
2326	35.3935
2327	35.953
2328	34.5378
2329	34.1024
2330	33.7748
2331	34.4038
2332	34.2411
2333	35.1002
2334	35.6731
2335	37.6298
2336	37.6532
2337	34.8933
2338	32.9767
2339	33.1343
2340	36.2555
2341	35.3125
2342	35.953
2343	36.3213
2344	38.0379
2345	36.8149
2346	35.6847
2347	34.4391
2348	33.2962
2349	34.1012
2350	34.2872
2351	33.8098
2352	35.9658
2353	36.221
2354	35.9988
2355	38.5732
2356	35.2883
2357	33.0893
2358	33.0425
2359	34.0664
2360	34.2541
2361	33.928
2362	33.1233
2363	33.6937
2364	34.0677
2365	34.7665
2366	35.7795
2367	35.5926
2368	36.9891
2369	37.7348
2370	39.0273
2371	37.6999
2372	38.3399
2373	34.6478
2374	29.6632
2375	31.1901
2376	32.9939
2377	32.1193
2378	31.3403
2379	32.0629
2380	31.5611
2381	30.875
2382	30.1405
2383	30.1538
2384	31.8528
2385	33.6681
2386	33.9129
2387	36.0109
2388	34.4373
2389	36.0206
2390	35.6596
2391	36.8378
2392	38.235
2393	36.6175
2394	35.2197
2395	35.1018
2396	36.6417
2397	37.0378
2398	38.2358
2399	38.7834
2400	38.5634
2401	36.1409
2402	34.3575
2403	33.4155
2404	34.3939
2405	35.4872
2406	35.6415
2407	35.8382
2408	35.4191
2409	34.6969
2410	34.6607
2411	35.3937
2412	34.7992
2413	34.2879
2414	35.4633
2415	34.8457
2416	34.0785
2417	34.1357
2418	32.668
2419	33.6243
2420	32.0749
2421	30.3507
2422	30.8864
2423	29.4899
2424	29.2335
2425	30.141
2426	30.9336
2427	29.8266
2428	30.1992
2429	28.4057
2430	29.9196
2431	31.1554
2432	32.9578
2433	30.8514
2434	30.9219
2435	32.5869
2436	33.4836
2437	34.2755
2438	35.9524
2439	35.1956
2440	33.6931
2441	34.5672
2442	34.9509
2443	34.6249
2444	34.0785
2445	37.5014
2446	41.3684
2447	39.9707
2448	37.0472
2449	35.9059
2450	36.0225
2451	37.5482
2452	37.5129
2453	37.5131
2454	35.939
2455	37.5249
2456	37.8743
2457	36.3371
2458	35.0191
2459	33.5426
2460	34.4842
2461	36.3342
2462	37.4194
2463	40.438
2464	40.773
2465	40.6675
2466	38.7928
2467	38.1653
2468	38.2692
2469	37.4435
2470	37.8732
2471	39.0506
2472	38.3409
2473	37.6864
2474	37.7694
2475	36.2684
2476	36.5118
2477	34.8466
2478	33.9844
2479	35.4285
2480	35.603
2481	34.8126
2482	35.1027
2483	35.3247
2484	37.199
2485	36.2906
2486	37.3272
2487	36.7343
2488	36.5582
2489	35.848
2490	35.4066
2491	34.0784
2492	33.8682
2493	35.6033
2494	33.4606
2495	32.1328
2496	32.3889
2497	31.3418
2498	30.3742
2499	36.851
2500	45.19
2501	44.0472
2502	43.185
2503	42.847
2504	45.3285
2505	46.4591
2506	45.1769
2507	45.7126
2508	45.7487
2509	46.1086
2510	46.225
2511	46.9472
2512	46.4232
2513	45.9821
2514	45.503
2515	46.0249
2516	48.0895
2517	48.1353
2518	48.0534
2519	48.2414
2520	47.471
2521	46.0734
2522	45.9457
2523	42.3002
2524	44.3984
2525	46.12
2526	46.1219
2527	46.1333
2528	47.401
2529	44.4666
2530	46.178
2531	48.3225
2532	48.8235
2533	47.9965
2534	48.1458
2535	49.183
2536	51.5122
2537	50.6155
2538	51.5905
2539	53.8538
2540	51.7218
2541	52.919
2542	54.0746
2543	52.9929
2544	51.675
2545	50.6749
2546	49.3574
2547	49.5556
2548	49.7782
2549	49.5325
2550	50.0562
2551	49.5671
2552	50.6972
2553	50.4876
2554	48.2045
2555	49.0332
2556	50.466
2557	50.4762
2558	49.6953
2559	48.1826
2560	48.0179
2561	49.0897
2562	50.1156
2563	51.9332
2564	51.4325
2565	52.0826
2566	51.0821
2567	52.0365
2568	51.1392
2569	49.9997
2570	49.7202
2571	47.8903
2572	47.8551
2573	48.6926
2574	50.0448
2575	50.2324
2576	50.336
2577	49.6257
2578	50.116
2579	49.8352
2580	48.6488
2581	46.9936
2582	44.8384
2583	44.0936
2584	44.6759
2585	44.0469
2586	43.6289
2587	42.8131
2588	42.4743
2589	42.6053
2590	42.8847
2591	43.3738
2592	43.7798
2593	44.5732
2594	45.8545
2595	47.124
2596	46.6815
2597	45.7149
2598	45.6915
2599	46.5882
2600	45.6561
2601	46.9729
2602	49.1043
2603	48.8827
2604	48.7299
2605	49.8144
2606	49.7768
2607	50.1614
2608	45.7255
2609	46.3892
2610	46.5985
2611	47.7736
2612	48.7412
2613	46.3529
2614	45.6656
2615	48.4376
2616	48.9268
2617	48.3578
2618	49.0921
2619	49.1144
2620	48.4374
2621	49.4286
2622	49.5556
2623	49.1243
2624	49.1478
2625	49.0432
2626	47.5541
2627	45.647
2628	46.7837
2629	48.076
2630	48.345
2631	48.5426
2632	49.5687
2633	48.554
2634	48.4625
2635	48.9134
2636	51.7102
2637	47.8452
2638	47.4019
2639	46.1549
2640	46.1665
2641	45.5739
2642	46.5523
2643	49.1264
2644	49.1488
2645	48.0997
2646	47.3892
2647	48.1579
2648	46.8659
2649	46.3076
2650	45.8635
2651	46.3531
2652	45.0829
2653	46.7485
2654	45.8755
2655	45.9452
2656	48.7172
2657	48.5075
2658	48.8469
2659	47.4021
2660	47.0976
2661	46.4809
2662	46.5856
2663	46.0383
2664	46.8899
2665	46.7952
2666	45.7719
2667	45.6783
2668	45.47
2669	45.517
2670	45.5865
2671	45.4217
2672	46.3087
2673	46.2039
2674	46.5983
2675	47.9024
2676	50.1638
2677	51.4332
2678	51.8886
2679	52.1443
2680	53.8794
2681	53.0854
2682	51.6894
2683	50.9908
2684	52.3069
2685	52.6912
2686	51.9922
2687	50.8392
2688	50.2685
2689	50.7811
2690	50.6639
2691	51.8063
2692	53.7978
2693	54.8343
2694	56.6395
2695	56.4998
2696	58.1303
2697	58.4913
2698	59.1902
2699	59.656
2700	60.9253
2701	59.9703
2702	58.0507
2703	57.6647
2704	57.5947
2705	57.3382
2706	58.689
2707	58.9574
2708	58.7243
2709	57.56
2710	59.528
2711	61.1236
2712	60.0869
2713	59.982
2714	60.9487
2715	59.4584
2716	60.064
2717	58.4333
2718	55.2534
2719	53.518
2720	54.5314
2721	53.3436
2722	55.4503
2723	55.8693
2724	56.7063
2725	55.2401
2726	52.4785
2727	51.1761
2728	48.4492
2729	47.436
2730	46.2143
2731	45.9797
2732	45.398
2733	45.6428
2734	45.2713
2735	45.8638
2736	46.7378
2737	45.7705
2738	46.495
2739	47.7756
2740	48.4026
2741	46.9716
2742	45.6555
2743	46.9236
2744	46.4119
2745	47.6239
2746	45.829
2747	45.0034
2748	46.2245
2749	42.8134
2750	44.9902
2751	43.9419
2752	45.2579
2753	46.8652
2754	46.3873
2755	47.7152
2756	46.4577
2757	47.7289
2758	48.9388
2759	50.4076
2760	50.6266
2761	50.3137
2762	51.8029
2763	53.6785
2764	54.1673
2765	53.0863
2766	54.2502
2767	53.1775
2768	53.108
2769	51.3045
2770	52.2818
2771	52.4221
2772	51.5699
2773	50.3143
2774	50.0095
2775	48.6935
2776	48.2878
2777	48.194
2778	48.9971
2779	50.4887
2780	49.8813
2781	49.9164
2782	49.3654
2783	46.9585
2784	45.5973
2785	46.1199
2786	47.937
2787	50.5923
2788	48.2507
2789	47.9375
2790	47.0876
2791	46.7489
2792	47.8786
2793	49.3111
2794	51.1044
2795	49.918
2796	51.6518
2797	52.7485
2798	52.6201
2799	53.7834
2800	54.0176
2801	53.1678
2802	55.1691
2803	55.1592
2804	57.2206
2805	52.8068
2806	50.955
2807	50.3144
2808	49.2293
2809	49.2776
2810	48.7636
2811	48.6484
2812	49.7071
2813	50.4638
2814	53.2939
2815	51.3157
2816	51.6634
2817	54.449
2818	52.6532
2819	53.8539
2820	52.7367
2821	52.1532
2822	53.0747
2823	53.2495
2824	52.8741
2825	51.642
2826	50.558
2827	51.1285
2828	50.0568
2829	48.4725
2830	48.0181
2831	47.8104
2832	47.7287
2833	47.9497
2834	46.6207
2835	48.0298
2836	47.8684
2837	48.2049
2838	45.3511
2839	45.7356
2840	45.5854
2841	44.3844
2842	44.8051
2843	46.6441
2844	47.762
2845	48.5778
2846	50.5118
2847	50.6386
2848	49.8718
2849	49.4972
2850	50.021
2851	47.9482
2852	49.8816
2853	50.7555
2854	50.8134
2855	51.0245
2856	48.7851
2857	46.8302
2858	47.3914
2859	47.7738
2860	49.5905
2861	48.7518
2862	46.7604
2863	45.446
2864	44.5239
2865	45.6997
2866	45.6657
2867	45.0135
2868	42.674
2869	42.9645
2870	43.8271
2871	45.0967
2872	45.8188
2873	45.352
2874	43.9427
2875	43.4997
2876	44.5595
2877	45.4344
2878	46.7372
2879	46.2951
2880	46.3425
2881	44.7337
2882	44.5259
2883	45.9
2884	46.564
2885	47.7388
2886	46.5392
2887	47.7619
2888	48.403
2889	47.8567
2890	48.6469
2891	49.1474
2892	49.1714
2893	49.0083
2894	50.4294
2895	51.3626
2896	51.7471
2897	50.0342
2898	51.2104
2899	51.9449
2900	51.8266
2901	51.326
2902	50.2328
2903	48.6949
2904	48.8801
2905	48.9287
2906	49.8718
2907	51.5255
2908	52.1664
2909	52.0713
2910	50.9532
2911	51.339
2912	50.8836
2913	49.9653
2914	50.5357
2915	50.0647
2916	50.8147
2917	47.8667
2918	49.5226
2919	49.1252
2920	50.7455
2921	51.0232
2922	49.6718
2923	48.5426
2924	50.1982
2925	51.7572
2926	50.6974
2927	49.2416
2928	47.7988
2929	48.1365
2930	47.0071
2931	46.6693
2932	45.829
2933	44.2802
2934	45.3065
2935	43.5126
2936	45.6891
2937	45.445
2938	45.0022
2939	45.5498
2940	48.3904
2941	51.6642
2942	51.2331
2943	50.8948
2944	51.2577
2945	50.7219
2946	51.5353
2947	52.6318
2948	52.6763
2949	53.925
2950	56.5908
2951	58.8281
2952	59.2335
2953	55.7625
2954	54.8914
2955	52.9094
2956	52.7835
2957	53.3653
2958	52.0944
2959	53.1085
2960	51.3381
2961	52.2574
2962	51.2674
2963	49.6965
2964	48.3227
2965	47.286
2966	47.7753
2967	48.0066
2968	46.2245
2969	45.1415
2970	45.4921
2971	43.8951
2972	40.5424
2973	40.5189
2974	42.3478
2975	42.789
2976	46.0156
2977	45.1082
2978	44.5247
2979	43.7441
2980	42.8007
2981	44.2571
2982	45.0254
2983	45.619
2984	44.4206
2985	45.2813
2986	44.0235
2987	44.5259
2988	43.4995
2989	43.6291
2990	44.4788
2991	45.584
2992	45.8284
2993	47.0748
2994	47.2497
2995	46.9705
2996	45.8072
2997	45.2132
2998	45.2459
2999	44.536
3000	46.1318
3001	80.6983
3002	96.9345
3003	96.7367
3004	98.5553
3005	98.4503
3006	97.3203
3007	96.8195
3008	97.1776
3009	97.0419
3010	97.3437
3011	96.7948
3012	96.2951
3013	98.2388
3014	97.3863
3015	96.9099
3016	96.5604
3017	96.6419
3018	96.9209
3019	96.5754
3020	97.2365
3021	97.1346
3022	98.3229
3023	97.3766
3024	96.7373
3025	97.6926
3026	97.4465
3027	97.4941
3028	97.717
3029	97.2476
3030	97.1811
3031	97.0649
3032	96.7822
3033	98.9945
3034	97.7752
3035	97.6205
3036	97.9724
3037	97.193
3038	96.7857
3039	97.0777
3040	97.8566
3041	96.9684
3042	97.0377
3043	97.5617
3044	97.2499
3045	97.2271
3046	97.0517
3047	97.9586
3048	97.0882
3049	97.445
3050	98.5867
3051	96.5259
3052	97.8223
3053	97.6825
3054	97.6789
3055	96.6458
3056	97.5777
3057	98.276
3058	97.4261
3059	96.8088
3060	97.0183
3061	96.9335
3062	96.9939
3063	96.8976
3064	96.5048
3065	96.4
3066	97.5414
3067	97.084
3068	96.8875
3069	96.8208
3070	98.6713
3071	98.4263
3072	97.0252
3073	96.4004
3074	97.2944
3075	96.7345
3076	96.4563
3077	96.467
3078	97.4361
3079	97.1692
3080	96.9015
3081	96.8078
3082	98.7022
3083	98.5297
3084	97.2936
3085	96.723
3086	97.0986
3087	96.5952
3088	96.4121
3089	97.4839
3090	97.235
3091	97.1558
3092	97.3641
3093	96.8629
3094	96.7239
3095	97.4937
3096	97.2042
3097	96.9126
3098	96.6111
3099	96.7513
3100	96.3115
3101	97.5269
3102	97.0603
3103	96.9675
3104	99.1263
3105	97.9574
3106	97.2506
3107	96.9199
3108	97.5882
3109	97.0063
3110	96.5859
3111	96.7225
3112	96.6985
3113	97.3556
3114	97.3446
3115	96.924
3116	97.5065
3117	97.5838
3118	97.8176
3119	97.8766
3120	97.7352
3121	97.0407
3122	97.3323
3123	96.9127
3124	96.6423
3125	96.4583
3126	96.6431
3127	97.1332
3128	97.4721
3129	97.1126
3130	97.6936
3131	97.6235
3132	97.146
3133	98.6441
3134	97.3794
3135	96.493
3136	97.7946
3137	97.7749
3138	97.7746
3139	96.7619
3140	96.6452
3141	96.9468
3142	97.0741
3143	97.3517
3144	97.2395
3145	96.9234
3146	97.1921
3147	97.4945
3148	97.7145
3149	98.1831
3150	97.347
3151	97.4476
3152	96.8562
3153	96.7576
3154	96.7976
3155	96.8316
3156	97.0991
3157	96.6903
3158	97.2705
3159	98.0427
3160	97.469
3161	97.8561
3162	97.5628
3163	96.3295
3164	97.6315
3165	97.5299
3166	97.3751
3167	97.0278
3168	96.9591
3169	98.7738
3170	98.4808
3171	97.5068
3172	97.0062
3173	97.2276
3174	96.6728
3175	96.6768
3176	96.7725
3177	96.7497
3178	97.5383
3179	97.1806
3180	97.0747
3181	96.899
3182	98.0851
3183	98.0391
3184	98.1696
3185	97.1767
3186	96.6414
3187	96.5399
3188	96.3545
3189	99.0917
3190	97.8865
3191	97.3546
3192	98.3916
3193	98.0306
3194	97.1777
3195	96.9796
3196	96.6683
3197	96.6402
3198	96.9938
3199	97.1536
3200	97.2815
3201	97.2753
3202	96.9458
3203	97.1451
3204	97.0873
3205	97.833
3206	98.1132
3207	96.445
3208	98.4586
3209	97.9243
3210	97.0254
3211	97.1451
3212	97.2392
3213	97.1806
3214	96.8775
3215	96.6453
3216	96.6181
3217	96.9009
3218	97.3436
3219	96.7732
3220	97.6313
3221	96.9661
3222	96.5869
3223	97.5012
3224	97.5942
3225	97.2707
3226	97.2828
3227	96.7611
3228	99.0413
3229	98.1219
3230	97.5611
3231	96.8305
3232	95.8613
3233	98.1117
3234	98.4259
3235	97.5124
3236	96.8548
3237	97.0182
3238	96.2591
3239	98.0033
3240	97.703
3241	96.8854
3242	96.9561
3243	97.2816
3244	96.9479
3245	96.4241
3246	96.492
3247	96.7454
3248	97.3787
3249	97.6786
3250	97.0146
3251	98.0154
3252	97.7749
3253	96.9088
3254	96.9789
3255	98.0882
3256	97.3175
3257	96.769
3258	96.8194
3259	96.4344
3260	97.4135
3261	98.0197
3262	96.8976
3263	97.0525
3264	97.2032
3265	96.839
3266	97.2959
3267	97.041
3268	98.0747
3269	98.3106
3270	96.6562
3271	98.1813
3272	98.144
3273	96.9687
3274	96.8157
3275	96.5016
3276	97.8327
3277	98.9159
3278	97.6
3279	96.9099
3280	97.5849
3281	97.0174
3282	97.0272
3283	96.9669
3284	97.1449
3285	96.8043
3286	96.4675
3287	96.4466
3288	96.5979
3289	97.4332
3290	97.0639
3291	96.9123
3292	98.404
3293	98.1002
3294	97.2387
3295	96.6257
3296	98.9623
3297	98.1824
3298	96.9672
3299	97.1543
3300	97.3904
3301	97.0995
3302	97.7402
3303	97.1331
3304	96.9321
3305	96.8645
3306	97.2141
3307	96.9124
3308	96.5864
3309	96.3886
3310	96.5168
3311	97.332
3312	97.1428
3313	96.7695
3314	98.8531
3315	98.7493
3316	97.4828
3317	97.1809
3318	97.0637
3319	97.1003
3320	97.4598
3321	97.1458
3322	97.0031
3323	97.5615
3324	97.1689
3325	96.7453
3326	98.3453
3327	97.4214
3328	97.0717
3329	97.0944
3330	97.8675
3331	97.7621
3332	97.5034
3333	97.7864
3334	97.6464
3335	97.4246
3336	97.0509
3337	96.6681
3338	98.7649
3339	96.5045
3340	97.5652
3341	96.7035
3342	96.4589
3343	96.4696
3344	97.0568
3345	98.9386
3346	96.7577
3347	99.0175
3348	97.7739
3349	97.4016
3350	98.3338
3351	97.2158
3352	96.7888
3353	98.1075
3354	97.3202
3355	96.9583
3356	97.213
3357	98.1325
3358	97.107
3359	97.0054
3360	96.5825
3361	97.6906
3362	97.3292
3363	97.0723
3364	96.7926
3365	98.1818
3366	97.4481
3367	96.9903
3368	96.529
3369	98.1562
3370	99.215
3371	98.4234
3372	97.0982
3373	96.2253
3374	97.9399
3375	97.1783
3376	96.7809
3377	96.6217
3378	96.7946
3379	96.9818
3380	96.5517
3381	96.3074
3382	97.6787
3383	97.215
3384	96.688
3385	98.658
3386	97.6683
3387	97.2392
3388	97.0876
3389	96.9247
3390	96.3885
3391	97.4703
3392	97.3901
3393	96.9088
3394	98.7618
3395	97.8516
3396	97.332
3397	96.3077
3398	98.0776
3399	97.0167
3400	96.8778
3401	96.5393
3402	96.6794
3403	97.4826
3404	97.2235
3405	97.0295
3406	96.75
3407	98.7186
3408	98.6713
3409	97.5881
3410	97.075
3411	97.1924
3412	97.2387
3413	97.239
3414	97.293
3415	96.7965
3416	96.0398
3417	98.1238
3418	96.7965
3419	96.6095
3420	96.3637
3421	96.7693
3422	97.3903
3423	97.1337
3424	96.9829
3425	96.7714
3426	98.3795
3427	98.402
3428	97.5976
3429	96.4216
3430	97.0985
3431	96.5856
3432	96.5286
3433	96.9563
3434	97.1099
3435	97.2159
3436	96.8893
3437	96.9097
3438	96.4455
3439	98.7278
3440	97.9612
3441	97.2629
3442	97.286
3443	96.9088
3444	96.9913
3445	96.9122
3446	97.0507
3447	96.7736
3448	96.5641
3449	97.4375
3450	97.0997
3451	96.7968
3452	97.3888
3453	96.5839
3454	96.4942
3455	96.8631
3456	97.2584
3457	97.1581
3458	96.9137
3459	97.8695
3460	97.3055
3461	97.8799
3462	96.7851
3463	97.423
3464	99.4389
3465	97.8434
3466	97.5737
3467	97.2168
3468	97.2847
3469	96.8203
3470	98.6141
3471	97.3648
3472	97.8338
3473	97.5892
3474	97.4217
3475	97.1351
3476	97.7633
3477	97.88
3478	96.8549
3479	96.9702
3480	96.8866
3481	96.6524
3482	96.3072
3483	97.4014
3484	97.2851
3485	97.0294
3486	96.9828
3487	96.5511
3488	97.4103
3489	98.0867
3490	98.1931
3491	97.2496
3492	97.3298
3493	97.1446
3494	96.9827
3495	96.4462
3496	96.651
3497	96.5414
3498	96.9015
3499	97.3435


==> figures/convergence_TCP_FIFO/flow1.txt <==
1	50.3
2	94.4
3	94.4
4	97.5
5	94.4
6	96.5
7	94.4
8	97.5
9	94.4
10	96.5
11	94.4
12	97.5
13	94.4
14	96.5
15	94.4
16	97.5
17	94.4
18	96.5
19	94.4
20	97.5
21	94.4
22	96.5
23	94.4
24	97.5
25	94.4
26	93.3
27	97.5
28	94.4
29	97.5
30	94.4
31	96.5
32	94.4
33	97.5
34	93.3
35	97.5
36	94.4
37	97.5
38	94.4
39	96.5
40	94.4
41	97.5
42	93.3
43	97.5
44	94.4
45	97.5
46	93.3
47	97.5
48	94.4
49	96.5
50	94.4
51	97.5
52	94.4
53	96.5
54	94.4
55	97.5
56	94.4
57	96.5
58	94.4
59	94.4
60	97.5
61	94.4
62	96.5
63	94.4
64	97.5
65	94.4
66	96.5
67	94.4
68	97.5
69	94.4
70	96.5
71	94.4
72	97.5
73	94.4
74	96.5
75	94.4
76	97.5
77	94.4
78	96.5
79	94.4
80	97.5
81	93.3
82	97.5
83	94.4
84	97.5
85	93.3
86	97.5
87	94.4
88	96.5
89	94.4
90	97.5
91	94.4
92	96.5
93	94.4
94	97.5
95	94.4
96	96.5
97	94.4
98	94.4
99	97.5
100	94.4
101	96.5
102	94.4
103	97.5
104	94.4
105	96.5
106	94.4
107	97.5
108	94.4
109	96.5
110	94.4
111	97.5
112	94.4
113	96.5
114	94.4
115	97.5
116	94.4
117	96.5
118	94.4
119	97.5
120	93.3
121	97.5
122	94.4
123	97.5
124	93.3
125	97.5
126	94.4
127	96.5
128	94.4
129	97.5
130	94.4
131	96.5
132	94.4
133	97.5
134	94.4
135	96.5
136	94.4
137	96.5
138	95.4
139	94.4
140	96.5
141	94.4
142	97.5
143	94.4
144	96.5
145	94.4
146	97.5
147	94.4
148	96.5
149	94.4
150	97.5
151	94.4
152	96.5
153	94.4
154	97.5
155	94.4
156	96.5
157	94.4
158	97.5
159	94.4
160	96.5
161	94.4
162	97.5
163	93.3
164	97.5
165	94.4
166	97.5
167	93.3
168	97.5
169	94.4
170	96.5
171	94.4
172	97.5
173	94.4
174	96.5
175	94.4
176	97.5
177	94.4
178	94.4
179	96.5
180	94.4
181	97.5
182	94.4
183	96.5
184	94.4
185	97.5
186	94.4
187	96.5
188	94.4
189	97.5
190	94.4
191	96.5
192	94.4
193	97.5
194	94.4
195	96.5
196	94.4
197	97.5
198	94.4
199	96.5
200	94.4
201	97.5
202	93.3
203	97.5
204	94.4
205	97.5
206	93.3
207	97.5
208	94.4
209	96.5
210	94.4
211	97.5
212	94.4
213	96.5
214	94.4
215	97.5
216	94.4
217	94.4
218	96.5
219	94.4
220	97.5
221	94.4
222	96.5
223	94.4
224	97.5
225	94.4
226	96.5
227	94.4
228	97.5
229	94.4
230	96.5
231	94.4
232	97.5
233	94.4
234	96.5
235	94.4
236	97.5
237	94.4
238	96.5
239	94.4
240	97.5
241	93.3
242	97.5
243	94.4
244	97.5
245	93.3
246	97.5
247	94.4
248	96.5
249	94.4
250	97.5
251	94.4
252	96.5
253	94.4
254	97.5
255	94.4
256	94.4
257	96.5
258	94.4
259	97.5
260	94.4
261	96.5
262	94.4
263	97.5
264	94.4
265	96.5
266	94.4
267	97.5
268	94.4
269	96.5
270	94.4
271	97.5
272	94.4
273	96.5
274	94.4
275	97.5
276	94.4
277	96.5
278	94.4
279	97.5
280	93.3
281	97.5
282	94.4
283	97.5
284	93.3
285	97.5
286	94.4
287	96.5
288	94.4
289	97.5
290	94.4
291	96.5
292	94.4
293	97.5
294	94.4
295	94.4
296	96.5
297	94.4
298	97.5
299	94.4
300	96.5
301	94.4
302	97.5
303	94.4
304	96.5
305	94.4
306	97.5
307	94.4
308	96.5
309	94.4
310	97.5
311	94.4
312	96.5
313	94.4
314	97.5
315	94.4
316	96.5
317	94.4
318	97.5
319	93.3
320	97.5
321	94.4
322	97.5
323	93.3
324	97.5
325	94.4
326	96.5
327	94.4
328	97.5
329	94.4
330	96.5
331	94.4
332	97.5
333	94.4
334	94.4
335	96.5
336	94.4
337	97.5
338	94.4
339	96.5
340	94.4
341	97.5
342	94.4
343	96.5
344	94.4
345	97.5
346	94.4
347	96.5
348	94.4
349	97.5
350	94.4
351	96.5
352	94.4
353	97.5
354	94.4
355	96.5
356	94.4
357	97.5
358	93.3
359	97.5
360	94.4
361	97.5
362	93.3
363	97.5
364	94.4
365	96.5
366	94.4
367	97.5
368	94.4
369	96.5
370	94.4
371	97.5
372	94.4
373	96.5
374	94.4
375	94.4
376	97.5
377	94.4
378	96.5
379	94.4
380	97.5
381	94.4
382	96.5
383	94.4
384	97.5
385	94.4
386	96.5
387	94.4
388	97.5
389	94.4
390	96.5
391	94.4
392	97.5
393	94.4
394	96.5
395	94.4
396	97.5
397	93.3
398	97.5
399	94.4
400	97.5
401	93.3
402	97.5
403	94.4
404	96.5
405	94.4
406	97.5
407	94.4
408	96.5
409	94.4
410	97.5
411	94.4
412	96.5
413	94.4
414	94.4
415	97.5
416	94.4
417	96.5
418	94.4
419	97.5
420	94.4
421	96.5
422	94.4
423	97.5
424	94.4
425	96.5
426	94.4
427	97.5
428	94.4
429	96.5
430	94.4
431	97.5
432	94.4
433	96.5
434	94.4
435	97.5
436	94.4
437	96.5
438	94.4
439	97.5
440	94.4
441	96.5
442	94.4
443	97.5
444	93.3
445	97.5
446	94.4
447	97.5
448	93.3
449	97.5
450	94.4
451	94.4
452	96.5
453	94.4
454	97.5
455	94.4
456	96.5
457	94.4
458	97.5
459	94.4
460	96.5
461	94.4
462	97.5
463	94.4
464	96.5
465	94.4
466	97.5
467	94.4
468	96.5
469	94.4
470	97.5
471	94.4
472	96.5
473	94.4
474	97.5
475	94.4
476	96.5
477	94.4
478	97.5
479	94.4
480	96.5
481	94.4
482	97.5
483	93.3
484	97.5
485	94.4
486	97.5
487	93.3
488	97.5
489	94.4
490	94.4
491	96.5
492	94.4
493	97.5
494	94.4
495	96.5
496	94.4
497	97.5
498	94.4
499	96.5
500	94.4
501	94.4
502	33.6
503	34.6
504	41.9
505	41.9
506	38.8
507	38.8
508	36.7
509	39.8
510	38.8
511	36.7
512	38.8
513	45.1
514	44
515	41.9
516	46.1
517	47.2
518	47.2
519	47.2
520	44
521	33.6
522	36.7
523	24.1
524	15.7
525	21
526	21
527	17.8
528	21
529	15.7
530	29.4
531	23.1
532	26.2
533	31.5
534	28.3
535	26.2
536	34.6
537	33.6
538	23.1
539	29.4
540	21
541	26.2
542	23.1
543	24.1
544	23.1
545	21
546	23.1
547	21
548	24.1
549	19.9
550	15.7
551	18.9
552	17.8
553	18.9
554	17.8
555	17.8
556	18.9
557	17.8
558	24.1
559	23.1
560	26.2
561	28.3
562	29.4
563	33.6
564	34.6
565	33.6
566	38.8
567	36.7
568	38.8
569	39.8
570	35.7
571	50.3
572	46.1
573	31.5
574	44
575	52.4
576	47.2
577	49.3
578	47.2
579	47.2
580	49.3
581	39.8
582	40.9
583	45.1
584	34.6
585	45.1
586	40.9
587	41.9
588	38.8
589	39.8
590	38.8
591	38.8
592	39.8
593	54.5
594	45.1
595	52.4
596	51.4
597	55.6
598	54.5
599	57.7
600	54.5
601	56.6
602	55.6
603	39.8
604	44
605	36.7
606	36.7
607	34.6
608	38.8
609	38.8
610	28.3
611	29.4
612	28.3
613	29.4
614	28.3
615	28.3
616	29.4
617	25.2
618	26.2
619	29.4
620	28.3
621	28.3
622	21
623	24.1
624	33.6
625	33.6
626	31.5
627	33.6
628	31.5
629	31.5
630	31.5
631	36.7
632	46.1
633	44
634	35.7
635	41.9
636	52.4
637	49.3
638	47.2
639	49.3
640	47.2
641	47.2
642	49.3
643	56.6
644	57.7
645	43
646	47.2
647	46.1
648	49.3
649	49.3
650	52.4
651	52.4
652	51.4
653	55.6
654	51.4
655	52.4
656	49.3
657	43
658	52.4
659	52.4
660	51.4
661	49.3
662	47.2
663	49.3
664	47.2
665	65
666	62.9
667	57.7
668	70.3
669	72.4
670	81.8
671	46.1
672	83.9
673	83.9
674	86
675	30.4
676	72.4
677	78.6
678	75.5
679	74.4
680	52.4
681	47.2
682	52.4
683	52.4
684	51.4
685	52.4
686	49.3
687	50.3
688	49.3
689	47.2
690	51.4
691	59.8
692	47.2
693	49.3
694	62.9
695	59.8
696	57.7
697	57.7
698	56.6
699	57.7
700	57.7
701	70.3
702	58.7
703	62.9
704	62.9
705	65
706	62.9
707	67.1
708	68.2
709	65
710	65
711	50.3
712	52.4
713	40.9
714	38.8
715	44
716	39.8
717	38.8
718	36.7
719	38.8
720	41.9
721	41.9
722	44
723	41.9
724	40.9
725	41.9
726	38.8
727	52.4
728	49.3
729	46.1
730	49.3
731	52.4
732	51.4
733	54.5
734	55.6
735	56.6
736	57.7
737	52.4
738	50.3
739	52.4
740	52.4
741	54.5
742	65
743	59.8
744	57.7
745	57.7
746	56.6
747	57.7
748	62.9
749	64
750	57.7
751	56.6
752	54.5
753	59.8
754	59.8
755	59.8
756	65
757	62.9
758	61.9
759	60.8
760	61.9
761	57.7
762	48.2
763	57.7
764	54.5
765	57.7
766	50.3
767	57.7
768	51.4
769	52.4
770	54.5
771	55.6
772	51.4
773	54.5
774	52.4
775	43
776	43
777	41.9
778	38.8
779	41.9
780	41.9
781	38.8
782	36.7
783	38.8
784	38.8
785	45.1
786	51.4
787	41.9
788	41.9
789	31.5
790	36.7
791	38.8
792	39.8
793	35.7
794	39.8
795	38.8
796	29.4
797	33.6
798	38.8
799	39.8
800	28.3
801	33.6
802	36.7
803	36.7
804	36.7
805	33.6
806	36.7
807	33.6
808	34.6
809	33.6
810	36.7
811	41.9
812	38.8
813	36.7
814	52.4
815	46.1
816	45.1
817	44
818	44
819	47.2
820	47.2
821	65
822	72.4
823	54.5
824	66.1
825	65
826	62.9
827	65
828	62.9
829	65
830	62.9
831	62.9
832	61.9
833	62.9
834	61.9
835	57.7
836	51.4
837	47.2
838	52.4
839	49.3
840	52.4
841	49.3
842	49.3
843	47.2
844	49.3
845	47.2
846	49.3
847	34.6
848	36.7
849	31.5
850	23.1
851	26.2
852	21
853	23.1
854	21
855	21
856	17.8
857	18.9
858	35.7
859	34.6
860	41.9
861	51.4
862	35.7
863	46.1
864	47.2
865	49.3
866	59.8
867	57.7
868	37.7
869	41.9
870	47.2
871	47.2
872	46.1
873	47.2
874	47.2
875	37.7
876	36.7
877	23.1
878	41.9
879	36.7
880	31.5
881	33.6
882	31.5
883	28.3
884	41.9
885	41.9
886	44
887	47.2
888	61.9
889	76.5
890	74.4
891	44
892	83.9
893	84.9
894	87
895	90.2
896	62.9
897	82.8
898	83.9
899	86
900	83.9
901	82.8
902	80.7
903	77.6
904	58.7
905	65
906	73.4
907	78.6
908	75.5
909	80.7
910	80.7
911	80.7
912	80.7
913	78.6
914	80.7
915	82.8
916	88.1
917	59.8
918	82.8
919	86
920	86
921	84.9
922	86
923	83.9
924	69.2
925	72.4
926	55.6
927	68.2
928	61.9
929	62.9
930	65
931	62.9
932	65
933	61.9
934	66.1
935	67.1
936	68.2
937	60.8
938	68.2
939	67.1
940	68.2
941	68.2
942	67.1
943	70.3
944	78.6
945	70.3
946	75.5
947	75.5
948	76.5
949	84.9
950	60.8
951	78.6
952	80.7
953	81.8
954	83.9
955	64
956	73.4
957	72.4
958	73.4
959	58.7
960	70.3
961	70.3
962	68.2
963	61.9
964	66.1
965	61.9
966	65
967	65
968	61.9
969	47.2
970	59.8
971	65
972	52.4
973	49.3
974	49.3
975	47.2
976	49.3
977	50.3
978	46.1
979	50.3
980	36.7
981	44
982	59.8
983	47.2
984	49.3
985	46.1
986	50.3
987	46.1
988	47.2
989	49.3
990	50.3
991	49.3
992	49.3
993	46.1
994	47.2
995	52.4
996	47.2
997	46.1
998	44
999	49.3
1000	49.3
1001	52.4
1002	52.4
1003	49.3
1004	47.2
1005	37.7
1006	44
1007	45.1
1008	49.3
1009	49.3
1010	47.2
1011	49.3
1012	54.5
1013	50.3
1014	51.4
1015	57.7
1016	43
1017	49.3
1018	54.5
1019	57.7
1020	56.6
1021	55.6
1022	61.9
1023	39.8
1024	34.6
1025	32.5
1026	26.2
1027	23.1
1028	23.1
1029	24.1
1030	23.1
1031	23.1
1032	21
1033	19.9
1034	15.7
1035	17.8
1036	21
1037	21
1038	17.8
1039	21
1040	21
1041	21
1042	21
1043	15.7
1044	15.7
1045	15.7
1046	14.7
1047	15.7
1048	18.9
1049	15.7
1050	23.1
1051	23.1
1052	24.1
1053	26.2
1054	30.4
1055	31.5
1056	31.5
1057	31.5
1058	31.5
1059	22
1060	24.1
1061	19.9
1062	21
1063	13.6
1064	21
1065	17.8
1066	21
1067	21
1068	17.8
1069	18.9
1070	19.9
1071	18.9
1072	21
1073	17.8
1074	23.1
1075	24.1
1076	23.1
1077	26.2
1078	28.3
1079	29.4
1080	28.3
1081	26.2
1082	21
1083	21
1084	28.3
1085	33.6
1086	29.4
1087	17.8
1088	21
1089	33.6
1090	31.5
1091	29.4
1092	25.2
1093	29.4
1094	28.3
1095	28.3
1096	27.3
1097	31.5
1098	31.5
1099	23.1
1100	31.5
1101	31.5
1102	31.5
1103	33.6
1104	31.5
1105	31.5
1106	31.5
1107	21
1108	29.4
1109	33.6
1110	23.1
1111	21
1112	15.7
1113	18.9
1114	17.8
1115	17.8
1116	16.8
1117	12.6
1118	18.9
1119	23.1
1120	15.7
1121	17.8
1122	18.9
1123	17.8
1124	21
1125	17.8
1126	18.9
1127	21
1128	21
1129	28.3
1130	27.3
1131	21
1132	36.7
1133	30.4
1134	29.4
1135	27.3
1136	23.1
1137	31.5
1138	33.6
1139	31.5
1140	31.5
1141	31.5
1142	19.9
1143	29.4
1144	33.6
1145	33.6
1146	34.6
1147	31.5
1148	30.4
1149	29.4
1150	17.8
1151	26.2
1152	22
1153	21
1154	26.2
1155	21
1156	21
1157	17.8
1158	13.6
1159	26.2
1160	19.9
1161	16.8
1162	23.1
1163	24.1
1164	19.9
1165	21
1166	18.9
1167	21
1168	21
1169	25.2
1170	29.4
1171	17.8
1172	31.5
1173	33.6
1174	34.6
1175	30.4
1176	31.5
1177	34.6
1178	30.4
1179	41.9
1180	41.9
1181	47.2
1182	45.1
1183	39.8
1184	44
1185	44
1186	49.3
1187	47.2
1188	47.2
1189	36.7
1190	38.8
1191	36.7
1192	41.9
1193	40.9
1194	36.7
1195	38.8
1196	47.2
1197	44
1198	52.4
1199	52.4
1200	56.6
1201	54.5
1202	56.6
1203	60.8
1204	67.1
1205	62.9
1206	67.1
1207	62.9
1208	49.3
1209	57.7
1210	56.6
1211	62.9
1212	65
1213	65
1214	52.4
1215	54.5
1216	52.4
1217	54.5
1218	54.5
1219	54.5
1220	45.1
1221	36.7
1222	36.7
1223	36.7
1224	38.8
1225	36.7
1226	30.4
1227	31.5
1228	33.6
1229	33.6
1230	31.5
1231	29.4
1232	23.1
1233	23.1
1234	26.2
1235	31.5
1236	21
1237	21
1238	26.2
1239	21
1240	19.9
1241	15.7
1242	21
1243	24.1
1244	19.9
1245	18.9
1246	13.6
1247	26.2
1248	21
1249	10.5
1250	18.9
1251	15.7
1252	15.7
1253	15.7
1254	17.8
1255	17.8
1256	21
1257	26.2
1258	36.7
1259	33.6
1260	28.3
1261	31.5
1262	38.8
1263	41.9
1264	41.9
1265	38.8
1266	36.7
1267	41.9
1268	44
1269	32.5
1270	31.5
1271	35.7
1272	41.9
1273	44
1274	41.9
1275	41.9
1276	38.8
1277	27.3
1278	47.2
1279	47.2
1280	44
1281	41.9
1282	38.8
1283	38.8
1284	38.8
1285	45.1
1286	49.3
1287	52.4
1288	57.7
1289	41.9
1290	52.4
1291	56.6
1292	57.7
1293	57.7
1294	40.9
1295	41.9
1296	33.6
1297	44
1298	39.8
1299	33.6
1300	28.3
1301	28.3
1302	44
1303	39.8
1304	32.5
1305	28.3
1306	29.4
1307	17.8
1308	28.3
1309	29.4
1310	28.3
1311	21
1312	21
1313	28.3
1314	36.7
1315	28.3
1316	24.1
1317	21
1318	33.6
1319	33.6
1320	34.6
1321	28.3
1322	31.5
1323	31.5
1324	28.3
1325	23.1
1326	22
1327	21
1328	26.2
1329	21
1330	21
1331	21
1332	23.1
1333	23.1
1334	31.5
1335	24.1
1336	23.1
1337	26.2
1338	31.5
1339	30.4
1340	26.2
1341	29.4
1342	30.4
1343	24.1
1344	21
1345	23.1
1346	17.8
1347	15.7
1348	15.7
1349	21
1350	21
1351	17.8
1352	18.9
1353	26.2
1354	23.1
1355	15.7
1356	17.8
1357	24.1
1358	23.1
1359	24.1
1360	23.1
1361	23.1
1362	24.1
1363	21
1364	17.8
1365	17.8
1366	21
1367	21
1368	18.9
1369	17.8
1370	21
1371	17.8
1372	24.1
1373	33.6
1374	32.5
1375	34.6
1376	33.6
1377	41.9
1378	35.7
1379	45.1
1380	44
1381	38.8
1382	30.4
1383	36.7
1384	38.8
1385	33.6
1386	34.6
1387	33.6
1388	31.5
1389	31.5
1390	33.6
1391	28.3
1392	18.9
1393	26.2
1394	23.1
1395	24.1
1396	21
1397	13.6
1398	17.8
1399	26.2
1400	23.1
1401	21
1402	24.1
1403	23.1
1404	23.1
1405	26.2
1406	28.3
1407	18.9
1408	26.2
1409	29.4
1410	30.4
1411	29.4
1412	28.3
1413	36.7
1414	31.5
1415	28.3
1416	36.7
1417	41.9
1418	28.3
1419	26.2
1420	27.3
1421	31.5
1422	28.3
1423	26.2
1424	18.9
1425	25.2
1426	34.6
1427	28.3
1428	28.3
1429	36.7
1430	34.6
1431	30.4
1432	31.5
1433	27.3
1434	30.4
1435	24.1
1436	18.9
1437	21
1438	21
1439	21
1440	26.2
1441	21
1442	23.1
1443	21
1444	26.2
1445	33.6
1446	38.8
1447	32.5
1448	41.9
1449	41.9
1450	38.8
1451	41.9
1452	40.9
1453	41.9
1454	32.5
1455	33.6
1456	28.3
1457	21
1458	21
1459	21
1460	31.5
1461	31.5
1462	28.3
1463	31.5
1464	33.6
1465	31.5
1466	36.7
1467	46.1
1468	56.6
1469	40.9
1470	55.6
1471	51.4
1472	57.7
1473	57.7
1474	56.6
1475	57.7
1476	44
1477	35.7
1478	38.8
1479	47.2
1480	44
1481	39.8
1482	33.6
1483	31.5
1484	36.7
1485	46.1
1486	37.7
1487	28.3
1488	21
1489	28.3
1490	24.1
1491	23.1
1492	23.1
1493	24.1
1494	21
1495	28.3
1496	28.3
1497	36.7
1498	31.5
1499	34.6
1500	33.6
1501	41.9
1502	38.8
1503	25.2
1504	29.4
1505	26.2
1506	26.2
1507	33.6
1508	31.5
1509	31.5
1510	31.5
1511	28.3
1512	17.8
1513	21
1514	36.7
1515	31.5
1516	18.9
1517	21
1518	21
1519	21
1520	17.8
1521	21
1522	21
1523	12.6
1524	18.9
1525	19.9
1526	18.9
1527	23.1
1528	18.9
1529	21
1530	23.1
1531	26.2
1532	26.2
1533	23.1
1534	31.5
1535	22
1536	18.9
1537	19.9
1538	21
1539	18.9
1540	12.6
1541	15.7
1542	13.6
1543	14.7
1544	18.9
1545	12.6
1546	10.5
1547	10.5
1548	10.5
1549	10.5
1550	10.5
1551	15.7
1552	15.7
1553	17.8
1554	24.1
1555	23.1
1556	21
1557	26.2
1558	18.9
1559	19.9
1560	21
1561	16.8
1562	23.1
1563	21
1564	23.1
1565	29.4
1566	26.2
1567	23.1
1568	26.2
1569	26.2
1570	17.8
1571	15.7
1572	17.8
1573	21
1574	21
1575	18.9
1576	17.8
1577	21
1578	17.8
1579	31.5
1580	36.7
1581	49.3
1582	43
1583	47.2
1584	44
1585	41.9
1586	44
1587	41.9
1588	34.6
1589	28.3
1590	29.4
1591	17.8
1592	21
1593	23.1
1594	15.7
1595	15.7
1596	10.5
1597	12.6
1598	21
1599	13.6
1600	15.7
1601	15.7
1602	15.7
1603	19.9
1604	18.9
1605	10.5
1606	10.5
1607	5.24
1608	10.5
1609	10.5
1610	10.5
1611	10.5
1612	10.5
1613	10.5
1614	15.7
1615	23.1
1616	26.2
1617	36.7
1618	32.5
1619	41.9
1620	41.9
1621	40.9
1622	50.3
1623	46.1
1624	52.4
1625	47.2
1626	49.3
1627	47.2
1628	39.8
1629	46.1
1630	50.3
1631	49.3
1632	49.3
1633	40.9
1634	33.6
1635	22
1636	23.1
1637	26.2
1638	21
1639	17.8
1640	10.5
1641	15.7
1642	13.6
1643	17.8
1644	15.7
1645	13.6
1646	9.44
1647	15.7
1648	15.7
1649	15.7
1650	15.7
1651	15.7
1652	15.7
1653	17.8
1654	21
1655	24.1
1656	33.6
1657	29.4
1658	28.3
1659	17.8
1660	26.2
1661	24.1
1662	28.3
1663	28.3
1664	31.5
1665	29.4
1666	29.4
1667	24.1
1668	26.2
1669	33.6
1670	31.5
1671	28.3
1672	28.3
1673	29.4
1674	28.3
1675	36.7
1676	23.1
1677	31.5
1678	26.2
1679	18.9
1680	21
1681	21
1682	21
1683	23.1
1684	21
1685	18.9
1686	23.1
1687	23.1
1688	34.6
1689	31.5
1690	34.6
1691	34.6
1692	33.6
1693	36.7
1694	38.8
1695	38.8
1696	33.6
1697	24.1
1698	17.8
1699	10.5
1700	12.6
1701	13.6
1702	15.7
1703	12.6
1704	13.6
1705	14.7
1706	21
1707	15.7
1708	13.6
1709	15.7
1710	19.9
1711	18.9
1712	23.1
1713	18.9
1714	21
1715	12.6
1716	15.7
1717	21
1718	18.9
1719	23.1
1720	21
1721	21
1722	21
1723	21
1724	11.5
1725	14.7
1726	15.7
1727	10.5
1728	10.5
1729	13.6
1730	10.5
1731	10.5
1732	12.6
1733	15.7
1734	17.8
1735	16.8
1736	18.9
1737	19.9
1738	24.1
1739	15.7
1740	18.9
1741	21
1742	19.9
1743	21
1744	19.9
1745	12.6
1746	15.7
1747	17.8
1748	15.7
1749	15.7
1750	18.9
1751	17.8
1752	21
1753	12.6
1754	21
1755	18.9
1756	12.6
1757	18.9
1758	23.1
1759	23.1
1760	21
1761	21
1762	21
1763	21
1764	26.2
1765	30.4
1766	22
1767	29.4
1768	28.3
1769	28.3
1770	39.8
1771	31.5
1772	23.1
1773	24.1
1774	26.2
1775	19.9
1776	24.1
1777	23.1
1778	19.9
1779	17.8
1780	15.7
1781	10.5
1782	10.5
1783	12.6
1784	10.5
1785	10.5
1786	13.6
1787	9.44
1788	10.5
1789	15.7
1790	21
1791	29.4
1792	35.7
1793	27.3
1794	19.9
1795	18.9
1796	25.2
1797	31.5
1798	29.4
1799	28.3
1800	31.5
1801	31.5
1802	30.4
1803	29.4
1804	31.5
1805	33.6
1806	28.3
1807	44
1808	36.7
1809	39.8
1810	34.6
1811	26.2
1812	31.5
1813	28.3
1814	31.5
1815	22
1816	17.8
1817	15.7
1818	21
1819	15.7
1820	13.6
1821	15.7
1822	17.8
1823	21
1824	21
1825	17.8
1826	17.8
1827	14.7
1828	7.34
1829	15.7
1830	13.6
1831	17.8
1832	15.7
1833	12.6
1834	15.7
1835	21
1836	15.7
1837	21
1838	17.8
1839	21
1840	18.9
1841	12.6
1842	18.9
1843	23.1
1844	17.8
1845	15.7
1846	18.9
1847	21
1848	17.8
1849	21
1850	17.8
1851	21
1852	23.1
1853	29.4
1854	21
1855	24.1
1856	33.6
1857	28.3
1858	34.6
1859	28.3
1860	31.5
1861	21
1862	28.3
1863	31.5
1864	34.6
1865	33.6
1866	31.5
1867	31.5
1868	30.4
1869	31.5
1870	21
1871	33.6
1872	18.9
1873	21
1874	23.1
1875	21
1876	23.1
1877	21
1878	21
1879	21
1880	23.1
1881	26.2
1882	25.2
1883	12.6
1884	15.7
1885	21
1886	18.9
1887	21
1888	19.9
1889	21
1890	21
1891	21
1892	28.3
1893	34.6
1894	26.2
1895	36.7
1896	38.8
1897	26.2
1898	26.2
1899	28.3
1900	31.5
1901	28.3
1902	24.1
1903	26.2
1904	21
1905	21
1906	21
1907	15.7
1908	17.8
1909	15.7
1910	12.6
1911	21
1912	18.9
1913	23.1
1914	18.9
1915	23.1
1916	21
1917	17.8
1918	24.1
1919	21
1920	21
1921	28.3
1922	31.5
1923	28.3
1924	24.1
1925	21
1926	25.2
1927	24.1
1928	28.3
1929	28.3
1930	29.4
1931	33.6
1932	28.3
1933	34.6
1934	36.7
1935	28.3
1936	33.6
1937	34.6
1938	33.6
1939	36.7
1940	35.7
1941	36.7
1942	31.5
1943	28.3
1944	29.4
1945	21
1946	29.4
1947	30.4
1948	18.9
1949	23.1
1950	23.1
1951	24.1
1952	23.1
1953	11.5
1954	5.24
1955	10.5
1956	10.5
1957	9.44
1958	10.5
1959	13.6
1960	10.5
1961	12.6
1962	21
1963	26.2
1964	31.5
1965	31.5
1966	31.5
1967	36.7
1968	41.9
1969	38.8
1970	36.7
1971	38.8
1972	34.6
1973	28.3
1974	31.5
1975	22
1976	31.5
1977	31.5
1978	21
1979	28.3
1980	21
1981	17.8
1982	18.9
1983	23.1
1984	19.9
1985	12.6
1986	23.1
1987	13.6
1988	15.7
1989	17.8
1990	15.7
1991	10.5
1992	15.7
1993	15.7
1994	18.9
1995	17.8
1996	17.8
1997	18.9
1998	21
1999	21
2000	28.3
2001	0

==> figures/convergence_TCP_FIFO/flow2.txt <==
499	0
500	16.8
501	47.2
502	50.3
503	52.4
504	54.5
505	57.7
506	56.6
507	57.7
508	57.7
509	56.6
510	53.5
511	54.5
512	52.4
513	51.4
514	52.4
515	49.3
516	47.2
517	49.3
518	49.3
519	55.6
520	61.9
521	65
522	75.5
523	55.6
524	75.5
525	75.5
526	78.6
527	75.5
528	68.2
529	70.3
530	71.3
531	67.1
532	62.9
533	70.3
534	65
535	62.9
536	67.1
537	71.3
538	65
539	60.8
540	70.3
541	73.4
542	72.4
543	73.4
544	72.4
545	75.5
546	71.3
547	75.5
548	73.4
549	82.8
550	70.3
551	73.4
552	77.6
553	78.6
554	77.6
555	76.5
556	74.4
557	68.2
558	70.3
559	68.2
560	60.8
561	62.9
562	59.8
563	62.9
564	56.6
565	60.8
566	56.6
567	57.7
568	57.7
569	48.2
570	50.3
571	59.8
572	57.7
573	41.9
574	47.2
575	47.2
576	49.3
577	47.2
578	46.1
579	50.3
580	56.6
581	52.4
582	51.4
583	52.4
584	54.5
585	51.4
586	55.6
587	56.6
588	57.7
589	54.5
590	57.7
591	50.3
592	44
593	39.8
594	44
595	41.9
596	44
597	38.8
598	39.8
599	38.8
600	38.8
601	47.2
602	54.5
603	54.5
604	52.4
605	57.7
606	59.8
607	57.7
608	57.7
609	70.3
610	67.1
611	66.1
612	67.1
613	68.2
614	65
615	68.2
616	59.8
617	67.1
618	68.2
619	68.2
620	72.4
621	73.4
622	67.1
623	55.6
624	65
625	61.9
626	66.1
627	61.9
628	65
629	62.9
630	54.5
631	46.1
632	60.8
633	56.6
634	44
635	44
636	50.3
637	46.1
638	47.2
639	49.3
640	47.2
641	46.1
642	36.7
643	44
644	49.3
645	49.3
646	39.8
647	49.3
648	44
649	44
650	41.9
651	41.9
652	44
653	41.9
654	44
655	46.1
656	45.1
657	40.9
658	41.9
659	47.2
660	47.2
661	46.1
662	47.2
663	44
664	28.3
665	36.7
666	34.6
667	24.1
668	17.8
669	11.5
670	14.7
671	10.5
672	10.5
673	13.6
674	15.7
675	15.7
676	17.8
677	21
678	33.6
679	34.6
680	35.7
681	47.2
682	41.9
683	41.9
684	46.1
685	47.2
686	47.2
687	44
688	49.3
689	37.7
690	41.9
691	47.2
692	38.8
693	34.6
694	36.7
695	38.8
696	36.7
697	38.8
698	38.8
699	32.5
700	28.3
701	30.4
702	31.5
703	31.5
704	33.6
705	28.3
706	29.4
707	28.3
708	29.4
709	28.3
710	49.3
711	47.2
712	61.9
713	48.2
714	54.5
715	57.7
716	51.4
717	57.7
718	54.5
719	52.4
720	52.4
721	54.5
722	52.4
723	54.5
724	54.5
725	54.5
726	39.8
727	43
728	46.1
729	41.9
730	41.9
731	44
732	39.8
733	40.9
734	39.8
735	38.8
736	39.8
737	41.9
738	44
739	44
740	32.5
741	34.6
742	38.8
743	36.7
744	38.8
745	38.8
746	36.7
747	26.2
748	36.7
749	36.7
750	37.7
751	33.6
752	36.7
753	33.6
754	36.7
755	31.5
756	33.6
757	33.6
758	31.5
759	39.8
760	36.7
761	39.8
762	40.9
763	36.7
764	35.7
765	41.9
766	41.9
767	41.9
768	41.9
769	40.9
770	41.9
771	44
772	41.9
773	47.2
774	52.4
775	47.2
776	57.7
777	51.4
778	54.5
779	55.6
780	56.6
781	57.7
782	57.7
783	56.6
784	44
785	49.3
786	54.5
787	57.7
788	61.9
789	57.7
790	57.7
791	56.6
792	57.7
793	57.7
794	56.6
795	71.3
796	53.5
797	55.6
798	50.3
799	62.9
800	59.8
801	59.8
802	59.8
803	60.8
804	59.8
805	59.8
806	62.9
807	59.8
808	49.3
809	59.8
810	54.5
811	55.6
812	51.4
813	46.1
814	50.3
815	51.4
816	52.4
817	49.3
818	47.2
819	37.7
820	26.2
821	33.6
822	33.6
823	29.4
824	31.5
825	28.3
826	31.5
827	31.5
828	33.6
829	31.5
830	33.6
831	31.5
832	33.6
833	31.5
834	44
835	44
836	39.8
837	45.1
838	44
839	44
840	47.2
841	47.2
842	46.1
843	49.3
844	47.2
845	54.5
846	57.7
847	57.7
848	70.3
849	61.9
850	72.4
851	73.4
852	75.5
853	73.4
854	75.5
855	77.6
856	64
857	61.9
858	60.8
859	45.1
860	55.6
861	51.4
862	47.2
863	47.2
864	39.8
865	38.8
866	49.3
867	52.4
868	54.5
869	49.3
870	47.2
871	49.3
872	49.3
873	47.2
874	65
875	65
876	59.8
877	57.7
878	59.8
879	62.9
880	61.9
881	68.2
882	65
883	48.2
884	51.4
885	50.3
886	37.7
887	31.5
888	14.7
889	13.6
890	12.6
891	10.5
892	10.5
893	7.34
894	10.5
895	13.6
896	12.6
897	10.5
898	10.5
899	13.6
900	12.6
901	15.7
902	21
903	33.6
904	24.1
905	24.1
906	17.8
907	15.7
908	13.6
909	14.7
910	15.7
911	15.7
912	15.7
913	15.7
914	10.5
915	8.39
916	9.44
917	10.5
918	10.5
919	10.5
920	10.5
921	10.5
922	13.6
923	25.2
924	24.1
925	22
926	31.5
927	30.4
928	34.6
929	30.4
930	31.5
931	31.5
932	31.5
933	33.6
934	24.1
935	26.2
936	26.2
937	26.2
938	29.4
939	28.3
940	26.2
941	26.2
942	21
943	21
944	26.2
945	17.8
946	21
947	15.7
948	11.5
949	15.7
950	15.7
951	12.6
952	13.6
953	14.7
954	18.9
955	21
956	21
957	23.1
958	23.1
959	29.4
960	23.1
961	31.5
962	31.5
963	31.5
964	30.4
965	31.5
966	31.5
967	41.9
968	44
969	26.2
970	36.7
971	47.2
972	44
973	47.2
974	47.2
975	46.1
976	47.2
977	49.3
978	52.4
979	54.5
980	40.9
981	41.9
982	41.9
983	47.2
984	47.2
985	49.3
986	47.2
987	46.1
988	47.2
989	47.2
990	44
991	47.2
992	41.9
993	47.2
994	47.2
995	46.1
996	46.1
997	46.1
998	45.1
999	46.1
1000	41.9
1001	25.2
1002	33.6
1003	34.6
1004	36.7
1005	33.6
1006	31.5
1007	31.5
1008	28.3
1009	29.4
1010	29.4
1011	23.1
1012	29.4
1013	23.1
1014	21
1015	24.1
1016	23.1
1017	21
1018	17.8
1019	21
1020	18.9
1021	15.7
1022	21
1023	12.6
1024	13.6
1025	13.6
1026	17.8
1027	15.7
1028	12.6
1029	15.7
1030	15.7
1031	15.7
1032	21
1033	26.2
1034	22
1035	28.3
1036	29.4
1037	17.8
1038	17.8
1039	18.9
1040	17.8
1041	15.7
1042	15.7
1043	15.7
1044	15.7
1045	12.6
1046	18.9
1047	17.8
1048	21
1049	21
1050	17.8
1051	24.1
1052	23.1
1053	23.1
1054	24.1
1055	21
1056	19.9
1057	21
1058	29.4
1059	23.1
1060	15.7
1061	28.3
1062	31.5
1063	28.3
1064	26.2
1065	31.5
1066	31.5
1067	28.3
1068	31.5
1069	28.3
1070	31.5
1071	29.4
1072	25.2
1073	25.2
1074	31.5
1075	19.9
1076	17.8
1077	18.9
1078	17.8
1079	21
1080	21
1081	23.1
1082	16.8
1083	17.8
1084	21
1085	21
1086	17.8
1087	18.9
1088	21
1089	21
1090	19.9
1091	18.9
1092	21
1093	17.8
1094	21
1095	15.7
1096	23.1
1097	18.9
1098	28.3
1099	21
1100	23.1
1101	21
1102	21
1103	21
1104	23.1
1105	24.1
1106	31.5
1107	15.7
1108	29.4
1109	31.5
1110	30.4
1111	34.6
1112	28.3
1113	28.3
1114	29.4
1115	36.7
1116	40.9
1117	33.6
1118	31.5
1119	44
1120	39.8
1121	38.8
1122	38.8
1123	36.7
1124	38.8
1125	41.9
1126	49.3
1127	40.9
1128	36.7
1129	41.9
1130	36.7
1131	39.8
1132	38.8
1133	38.8
1134	47.2
1135	41.9
1136	44
1137	41.9
1138	40.9
1139	47.2
1140	52.4
1141	47.2
1142	41.9
1143	28.3
1144	41.9
1145	41.9
1146	41.9
1147	38.8
1148	36.7
1149	46.1
1150	24.1
1151	18.9
1152	23.1
1153	23.1
1154	21
1155	18.9
1156	23.1
1157	26.2
1158	28.3
1159	31.5
1160	28.3
1161	34.6
1162	31.5
1163	33.6
1164	36.7
1165	38.8
1166	36.7
1167	36.7
1168	44
1169	38.8
1170	27.3
1171	33.6
1172	38.8
1173	41.9
1174	44
1175	41.9
1176	44
1177	41.9
1178	38.8
1179	29.4
1180	19.9
1181	33.6
1182	34.6
1183	30.4
1184	29.4
1185	28.3
1186	28.3
1187	25.2
1188	29.4
1189	28.3
1190	28.3
1191	34.6
1192	28.3
1193	28.3
1194	27.3
1195	26.2
1196	25.2
1197	21
1198	13.6
1199	18.9
1200	15.7
1201	14.7
1202	15.7
1203	15.7
1204	15.7
1205	21
1206	13.6
1207	21
1208	21
1209	14.7
1210	12.6
1211	17.8
1212	18.9
1213	23.1
1214	21
1215	21
1216	21
1217	23.1
1218	26.2
1219	38.8
1220	34.6
1221	39.8
1222	38.8
1223	36.7
1224	40.9
1225	52.4
1226	44
1227	45.1
1228	46.1
1229	50.3
1230	51.4
1231	54.5
1232	47.2
1233	35.7
1234	31.5
1235	26.2
1236	21
1237	23.1
1238	21
1239	21
1240	24.1
1241	23.1
1242	21
1243	26.2
1244	28.3
1245	23.1
1246	31.5
1247	31.5
1248	33.6
1249	39.8
1250	38.8
1251	38.8
1252	39.8
1253	38.8
1254	38.8
1255	49.3
1256	36.7
1257	36.7
1258	44
1259	41.9
1260	41.9
1261	29.4
1262	31.5
1263	31.5
1264	28.3
1265	26.2
1266	18.9
1267	23.1
1268	38.8
1269	31.5
1270	29.4
1271	33.6
1272	31.5
1273	31.5
1274	30.4
1275	39.8
1276	39.8
1277	23.1
1278	33.6
1279	34.6
1280	40.9
1281	39.8
1282	38.8
1283	36.7
1284	38.8
1285	24.1
1286	21
1287	17.8
1288	21
1289	21
1290	17.8
1291	21
1292	18.9
1293	23.1
1294	15.7
1295	21
1296	21
1297	17.8
1298	12.6
1299	18.9
1300	21
1301	21
1302	12.6
1303	17.8
1304	18.9
1305	21
1306	21
1307	19.9
1308	18.9
1309	18.9
1310	12.6
1311	13.6
1312	12.6
1313	12.6
1314	13.6
1315	10.5
1316	12.6
1317	15.7
1318	15.7
1319	15.7
1320	12.6
1321	15.7
1322	15.7
1323	21
1324	26.2
1325	36.7
1326	35.7
1327	38.8
1328	41.9
1329	44
1330	52.4
1331	47.2
1332	31.5
1333	33.6
1334	35.7
1335	36.7
1336	33.6
1337	31.5
1338	34.6
1339	28.3
1340	21
1341	28.3
1342	33.6
1343	31.5
1344	29.4
1345	28.3
1346	33.6
1347	24.1
1348	23.1
1349	28.3
1350	29.4
1351	26.2
1352	26.2
1353	28.3
1354	29.4
1355	33.6
1356	31.5
1357	28.3
1358	31.5
1359	31.5
1360	38.8
1361	44
1362	59.8
1363	49.3
1364	51.4
1365	55.6
1366	56.6
1367	57.7
1368	57.7
1369	56.6
1370	57.7
1371	54.5
1372	44
1373	40.9
1374	44
1375	41.9
1376	38.8
1377	39.8
1378	26.2
1379	29.4
1380	26.2
1381	26.2
1382	23.1
1383	28.3
1384	36.7
1385	29.4
1386	30.4
1387	34.6
1388	31.5
1389	33.6
1390	38.8
1391	57.7
1392	58.7
1393	52.4
1394	59.8
1395	65
1396	65
1397	55.6
1398	59.8
1399	59.8
1400	57.7
1401	59.8
1402	57.7
1403	56.6
1404	55.6
1405	59.8
1406	62.9
1407	47.2
1408	52.4
1409	57.7
1410	56.6
1411	45.1
1412	49.3
1413	52.4
1414	40.9
1415	37.7
1416	19.9
1417	21
1418	15.7
1419	21
1420	18.9
1421	19.9
1422	15.7
1423	13.6
1424	23.1
1425	21
1426	17.8
1427	21
1428	24.1
1429	21
1430	23.1
1431	28.3
1432	36.7
1433	47.2
1434	54.5
1435	70.3
1436	57.7
1437	65
1438	56.6
1439	62.9
1440	61.9
1441	62.9
1442	59.8
1443	41.9
1444	44
1445	43
1446	38.8
1447	38.8
1448	41.9
1449	38.8
1450	41.9
1451	38.8
1452	39.8
1453	34.6
1454	31.5
1455	44
1456	44
1457	41.9
1458	41.9
1459	31.5
1460	33.6
1461	33.6
1462	31.5
1463	31.5
1464	31.5
1465	21
1466	17.8
1467	24.1
1468	23.1
1469	21
1470	17.8
1471	18.9
1472	21
1473	11.5
1474	23.1
1475	21
1476	23.1
1477	16.8
1478	10.5
1479	13.6
1480	15.7
1481	14.7
1482	13.6
1483	15.7
1484	15.7
1485	21
1486	23.1
1487	23.1
1488	26.2
1489	24.1
1490	30.4
1491	31.5
1492	29.4
1493	30.4
1494	29.4
1495	31.5
1496	28.3
1497	26.2
1498	34.6
1499	19.9
1500	26.2
1501	31.5
1502	24.1
1503	12.6
1504	15.7
1505	17.8
1506	21
1507	21
1508	21
1509	21
1510	21
1511	23.1
1512	28.3
1513	26.2
1514	31.5
1515	31.5
1516	31.5
1517	28.3
1518	33.6
1519	31.5
1520	31.5
1521	36.7
1522	38.8
1523	28.3
1524	39.8
1525	26.2
1526	31.5
1527	28.3
1528	36.7
1529	31.5
1530	19.9
1531	21
1532	23.1
1533	21
1534	26.2
1535	21
1536	26.2
1537	23.1
1538	17.8
1539	31.5
1540	36.7
1541	28.3
1542	31.5
1543	41.9
1544	34.6
1545	33.6
1546	31.5
1547	31.5
1548	30.4
1549	25.2
1550	21
1551	12.6
1552	21
1553	21
1554	21
1555	21
1556	21
1557	19.9
1558	21
1559	29.4
1560	26.2
1561	19.9
1562	21
1563	18.9
1564	17.8
1565	18.9
1566	14.7
1567	15.7
1568	15.7
1569	10.5
1570	8.39
1571	10.5
1572	10.5
1573	9.44
1574	10.5
1575	8.39
1576	10.5
1577	10.5
1578	10.5
1579	7.34
1580	5.24
1581	10.5
1582	5.24
1583	8.39
1584	7.34
1585	10.5
1586	10.5
1587	15.7
1588	21
1589	15.7
1590	14.7
1591	18.9
1592	15.7
1593	10.5
1594	15.7
1595	12.6
1596	17.8
1597	18.9
1598	17.8
1599	18.9
1600	21
1601	19.9
1602	24.1
1603	31.5
1604	46.1
1605	48.2
1606	41.9
1607	47.2
1608	40.9
1609	41.9
1610	40.9
1611	47.2
1612	49.3
1613	40.9
1614	38.8
1615	39.8
1616	21
1617	24.1
1618	23.1
1619	23.1
1620	15.7
1621	15.7
1622	13.6
1623	14.7
1624	13.6
1625	15.7
1626	12.6
1627	15.7
1628	15.7
1629	15.7
1630	15.7
1631	15.7
1632	10.5
1633	10.5
1634	12.6
1635	10.5
1636	10.5
1637	10.5
1638	12.6
1639	13.6
1640	17.8
1641	13.6
1642	23.1
1643	21
1644	7.34
1645	10.5
1646	13.6
1647	10.5
1648	5.24
1649	13.6
1650	9.44
1651	10.5
1652	8.39
1653	10.5
1654	12.6
1655	15.7
1656	18.9
1657	17.8
1658	21
1659	21
1660	21
1661	17.8
1662	21
1663	12.6
1664	18.9
1665	26.2
1666	17.8
1667	21
1668	13.6
1669	18.9
1670	21
1671	17.8
1672	17.8
1673	24.1
1674	23.1
1675	16.8
1676	17.8
1677	21
1678	23.1
1679	21
1680	26.2
1681	17.8
1682	13.6
1683	15.7
1684	15.7
1685	12.6
1686	15.7
1687	15.7
1688	15.7
1689	17.8
1690	18.9
1691	14.7
1692	18.9
1693	17.8
1694	14.7
1695	23.1
1696	15.7
1697	15.7
1698	26.2
1699	21
1700	18.9
1701	17.8
1702	21
1703	13.6
1704	21
1705	21
1706	17.8
1707	24.1
1708	21
1709	17.8
1710	23.1
1711	24.1
1712	31.5
1713	35.7
1714	45.1
1715	51.4
1716	36.7
1717	44
1718	36.7
1719	39.8
1720	40.9
1721	41.9
1722	38.8
1723	32.5
1724	28.3
1725	36.7
1726	41.9
1727	31.5
1728	31.5
1729	28.3
1730	28.3
1731	29.4
1732	33.6
1733	31.5
1734	28.3
1735	16.8
1736	15.7
1737	17.8
1738	15.7
1739	18.9
1740	12.6
1741	18.9
1742	12.6
1743	17.8
1744	18.9
1745	12.6
1746	18.9
1747	17.8
1748	23.1
1749	21
1750	21
1751	18.9
1752	23.1
1753	17.8
1754	16.8
1755	17.8
1756	24.1
1757	19.9
1758	31.5
1759	31.5
1760	28.3
1761	29.4
1762	28.3
1763	31.5
1764	32.5
1765	26.2
1766	28.3
1767	28.3
1768	29.4
1769	15.7
1770	33.6
1771	36.7
1772	33.6
1773	33.6
1774	32.5
1775	35.7
1776	33.6
1777	45.1
1778	38.8
1779	47.2
1780	51.4
1781	59.8
1782	47.2
1783	54.5
1784	54.5
1785	46.1
1786	50.3
1787	51.4
1788	40.9
1789	27.3
1790	19.9
1791	23.1
1792	24.1
1793	25.2
1794	21
1795	16.8
1796	18.9
1797	17.8
1798	21
1799	21
1800	23.1
1801	23.1
1802	29.4
1803	21
1804	31.5
1805	25.2
1806	26.2
1807	29.4
1808	30.4
1809	34.6
1810	33.6
1811	31.5
1812	28.3
1813	31.5
1814	41.9
1815	29.4
1816	33.6
1817	39.8
1818	36.7
1819	38.8
1820	41.9
1821	38.8
1822	38.8
1823	38.8
1824	41.9
1825	47.2
1826	57.7
1827	47.2
1828	52.4
1829	49.3
1830	46.1
1831	46.1
1832	47.2
1833	37.7
1834	27.3
1835	24.1
1836	33.6
1837	23.1
1838	21
1839	21
1840	18.9
1841	13.6
1842	21
1843	13.6
1844	18.9
1845	17.8
1846	17.8
1847	21
1848	18.9
1849	18.9
1850	9.44
1851	21
1852	21
1853	18.9
1854	23.1
1855	21
1856	17.8
1857	21
1858	21
1859	31.5
1860	38.8
1861	26.2
1862	26.2
1863	21
1864	24.1
1865	23.1
1866	21
1867	15.7
1868	17.8
1869	18.9
1870	17.8
1871	21
1872	21
1873	15.7
1874	17.8
1875	23.1
1876	21
1877	21
1878	21
1879	21
1880	21
1881	23.1
1882	29.4
1883	19.9
1884	25.2
1885	31.5
1886	29.4
1887	19.9
1888	21
1889	21
1890	15.7
1891	18.9
1892	19.9
1893	26.2
1894	21
1895	21
1896	23.1
1897	21
1898	15.7
1899	18.9
1900	19.9
1901	29.4
1902	21
1903	21
1904	23.1
1905	23.1
1906	29.4
1907	28.3
1908	36.7
1909	41.9
1910	54.5
1911	45.1
1912	49.3
1913	52.4
1914	40.9
1915	47.2
1916	44
1917	33.6
1918	38.8
1919	41.9
1920	29.4
1921	31.5
1922	31.5
1923	36.7
1924	31.5
1925	24.1
1926	25.2
1927	22
1928	23.1
1929	18.9
1930	21
1931	23.1
1932	15.7
1933	12.6
1934	13.6
1935	17.8
1936	15.7
1937	12.6
1938	13.6
1939	12.6
1940	10.5
1941	15.7
1942	13.6
1943	17.8
1944	15.7
1945	15.7
1946	15.7
1947	17.8
1948	10.5
1949	12.6
1950	13.6
1951	12.6
1952	15.7
1953	8.39
1954	10.5
1955	7.34
1956	8.39
1957	12.6
1958	10.5
1959	10.5
1960	17.8
1961	24.1
1962	18.9
1963	25.2
1964	24.1
1965	28.3
1966	21
1967	21
1968	21
1969	23.1
1970	21
1971	15.7
1972	21
1973	17.8
1974	13.6
1975	10.5
1976	10.5
1977	12.6
1978	10.5
1979	8.39
1980	12.6
1981	13.6
1982	12.6
1983	15.7
1984	15.7
1985	15.7
1986	10.5
1987	7.34
1988	8.39
1989	10.5
1990	10.5
1991	10.5
1992	9.44
1993	8.39
1994	17.8
1995	18.9
1996	15.7
1997	12.6
1998	15.7
1999	21
2000	26.2
2001	23.1
2002	23.1
2003	24.1
2004	23.1
2005	24.1
2006	28.3
2007	31.5
2008	31.5
2009	28.3
2010	39.8
2011	44
2012	38.8
2013	39.8
2014	35.7
2015	39.8
2016	38.8
2017	33.6
2018	39.8
2019	27.3
2020	33.6
2021	31.5
2022	28.3
2023	28.3
2024	17.8
2025	31.5
2026	28.3
2027	26.2
2028	23.1
2029	34.6
2030	26.2
2031	28.3
2032	28.3
2033	29.4
2034	31.5
2035	30.4
2036	50.3
2037	54.5
2038	46.1
2039	46.1
2040	49.3
2041	55.6
2042	40.9
2043	41.9
2044	49.3
2045	47.2
2046	26.2
2047	30.4
2048	17.8
2049	24.1
2050	23.1
2051	17.8
2052	31.5
2053	24.1
2054	19.9
2055	24.1
2056	31.5
2057	31.5
2058	17.8
2059	31.5
2060	31.5
2061	33.6
2062	24.1
2063	31.5
2064	28.3
2065	28.3
2066	36.7
2067	41.9
2068	38.8
2069	36.7
2070	36.7
2071	38.8
2072	41.9
2073	49.3
2074	36.7
2075	41.9
2076	41.9
2077	41.9
2078	46.1
2079	47.2
2080	49.3
2081	47.2
2082	37.7
2083	31.5
2084	29.4
2085	30.4
2086	31.5
2087	29.4
2088	28.3
2089	28.3
2090	31.5
2091	31.5
2092	36.7
2093	38.8
2094	23.1
2095	38.8
2096	44
2097	39.8
2098	46.1
2099	41.9
2100	41.9
2101	41.9
2102	44
2103	52.4
2104	38.8
2105	36.7
2106	27.3
2107	35.7
2108	34.6
2109	28.3
2110	31.5
2111	28.3
2112	29.4
2113	25.2
2114	34.6
2115	28.3
2116	17.8
2117	29.4
2118	31.5
2119	21
2120	23.1
2121	28.3
2122	24.1
2123	17.8
2124	23.1
2125	18.9
2126	13.6
2127	15.7
2128	15.7
2129	17.8
2130	15.7
2131	15.7
2132	21
2133	18.9
2134	25.2
2135	29.4
2136	36.7
2137	33.6
2138	38.8
2139	38.8
2140	41.9
2141	47.2
2142	47.2
2143	46.1
2144	45.1
2145	49.3
2146	43
2147	35.7
2148	39.8
2149	36.7
2150	36.7
2151	44
2152	38.8
2153	39.8
2154	33.6
2155	36.7
2156	36.7
2157	40.9
2158	41.9
2159	41.9
2160	41.9
2161	40.9
2162	45.1
2163	29.4
2164	23.1
2165	23.1
2166	31.5
2167	22
2168	23.1
2169	21
2170	17.8
2171	18.9
2172	17.8
2173	23.1
2174	21
2175	21
2176	11.5
2177	23.1
2178	21
2179	18.9
2180	21
2181	21
2182	23.1
2183	18.9
2184	23.1
2185	21
2186	21
2187	28.3
2188	34.6
2189	33.6
2190	36.7
2191	33.6
2192	38.8
2193	39.8
2194	35.7
2195	39.8
2196	40.9
2197	37.7
2198	22
2199	21
2200	23.1
2201	24.1
2202	31.5
2203	28.3
2204	26.2
2205	28.3
2206	21
2207	23.1
2208	34.6
2209	28.3
2210	31.5
2211	31.5
2212	30.4
2213	31.5
2214	31.5
2215	41.9
2216	44
2217	38.8
2218	41.9
2219	44
2220	52.4
2221	49.3
2222	49.3
2223	45.1
2224	36.7
2225	28.3
2226	24.1
2227	26.2
2228	21
2229	23.1
2230	21
2231	21
2232	21
2233	12.6
2234	15.7
2235	15.7
2236	15.7
2237	12.6
2238	15.7
2239	15.7
2240	21
2241	23.1
2242	29.4
2243	46.1
2244	35.7
2245	41.9
2246	41.9
2247	46.1
2248	47.2
2249	47.2
2250	47.2
2251	51.4
2252	47.2
2253	32.5
2254	17.8
2255	15.7
2256	18.9
2257	21
2258	17.8
2259	17.8
2260	18.9
2261	17.8
2262	15.7
2263	18.9
2264	23.1
2265	23.1
2266	24.1
2267	21
2268	17.8
2269	17.8
2270	13.6
2271	18.9
2272	25.2
2273	21
2274	21
2275	18.9
2276	18.9
2277	21
2278	23.1
2279	26.2
2280	21
2281	26.2
2282	23.1
2283	21
2284	31.5
2285	36.7
2286	38.8
2287	52.4
2288	59.8
2289	53.5
2290	59.8
2291	59.8
2292	62.9
2293	61.9
2294	68.2
2295	68.2
2296	61.9
2297	65
2298	66.1
2299	49.3
2300	54.5
2301	57.7
2302	50.3
2303	54.5
2304	49.3
2305	52.4
2306	49.3
2307	52.4
2308	54.5
2309	57.7
2310	56.6
2311	44
2312	34.6
2313	30.4
2314	45.1
2315	40.9
2316	24.1
2317	31.5
2318	41.9
2319	38.8
2320	36.7
2321	38.8
2322	39.8
2323	38.8
2324	41.9
2325	46.1
2326	50.3
2327	29.4
2328	39.8
2329	49.3
2330	52.4
2331	44
2332	38.8
2333	38.8
2334	41.9
2335	39.8
2336	38.8
2337	29.4
2338	28.3
2339	18.9
2340	26.2
2341	23.1
2342	15.7
2343	21
2344	15.7
2345	15.7
2346	15.7
2347	15.7
2348	14.7
2349	18.9
2350	23.1
2351	21
2352	23.1
2353	24.1
2354	21
2355	33.6
2356	31.5
2357	28.3
2358	29.4
2359	28.3
2360	18.9
2361	23.1
2362	29.4
2363	30.4
2364	29.4
2365	28.3
2366	28.3
2367	29.4
2368	26.2
2369	21
2370	17.8
2371	26.2
2372	18.9
2373	23.1
2374	16.8
2375	17.8
2376	18.9
2377	21
2378	17.8
2379	17.8
2380	21
2381	24.1
2382	17.8
2383	21
2384	15.7
2385	18.9
2386	15.7
2387	17.8
2388	15.7
2389	17.8
2390	18.9
2391	21
2392	23.1
2393	31.5
2394	41.9
2395	56.6
2396	41.9
2397	47.2
2398	49.3
2399	43
2400	44
2401	47.2
2402	47.2
2403	46.1
2404	38.8
2405	40.9
2406	41.9
2407	44
2408	50.3
2409	46.1
2410	50.3
2411	51.4
2412	45.1
2413	46.1
2414	41.9
2415	47.2
2416	47.2
2417	46.1
2418	47.2
2419	49.3
2420	52.4
2421	49.3
2422	34.6
2423	36.7
2424	36.7
2425	33.6
2426	31.5
2427	28.3
2428	21
2429	31.5
2430	31.5
2431	28.3
2432	28.3
2433	18.9
2434	31.5
2435	30.4
2436	34.6
2437	33.6
2438	31.5
2439	33.6
2440	31.5
2441	31.5
2442	38.8
2443	47.2
2444	52.4
2445	65
2446	67.1
2447	57.7
2448	52.4
2449	54.5
2450	54.5
2451	57.7
2452	59.8
2453	57.7
2454	59.8
2455	54.5
2456	62.9
2457	56.6
2458	38.8
2459	52.4
2460	54.5
2461	57.7
2462	56.6
2463	44
2464	52.4
2465	52.4
2466	51.4
2467	49.3
2468	33.6
2469	32.5
2470	35.7
2471	36.7
2472	39.8
2473	35.7
2474	36.7
2475	36.7
2476	38.8
2477	26.2
2478	31.5
2479	24.1
2480	26.2
2481	28.3
2482	28.3
2483	18.9
2484	21
2485	31.5
2486	33.6
2487	31.5
2488	33.6
2489	29.4
2490	28.3
2491	31.5
2492	33.6
2493	32.5
2494	30.4
2495	36.7
2496	38.8
2497	39.8
2498	26.2
2499	33.6
2500	0

==> figures/convergence_TCP_FIFO/flow3.txt <==
999	0
1000	16.8
1001	15.7
1002	11.5
1003	19.9
1004	17.8
1005	16.8
1006	16.8
1007	15.7
1008	18.9
1009	18.9
1010	13.6
1011	17.8
1012	17.8
1013	16.8
1014	22
1015	19.9
1016	21
1017	18.9
1018	19.9
1019	17.8
1020	23.1
1021	34.6
1022	44
1023	48.2
1024	44
1025	55.6
1026	56.6
1027	55.6
1028	56.6
1029	59.8
1030	57.7
1031	57.7
1032	56.6
1033	50.3
1034	46.1
1035	47.2
1036	54.5
1037	55.6
1038	56.6
1039	57.7
1040	57.7
1041	65
1042	65
1043	62.9
1044	65
1045	64
1046	57.7
1047	62.9
1048	46.1
1049	52.4
1050	44
1051	47.2
1052	41.9
1053	41.9
1054	40.9
1055	45.1
1056	40.9
1057	50.3
1058	46.1
1059	55.6
1060	54.5
1061	46.1
1062	46.1
1063	48.2
1064	44
1065	41.9
1066	46.1
1067	47.2
1068	47.2
1069	44
1070	49.3
1071	47.2
1072	43
1073	41.9
1074	49.3
1075	47.2
1076	51.4
1077	47.2
1078	47.2
1079	49.3
1080	52.4
1081	51.4
1082	55.6
1083	38.8
1084	50.3
1085	54.5
1086	57.7
1087	43
1088	41.9
1089	47.2
1090	47.2
1091	46.1
1092	47.2
1093	49.3
1094	40.9
1095	40.9
1096	41.9
1097	38.8
1098	41.9
1099	41.9
1100	41.9
1101	44
1102	41.9
1103	40.9
1104	41.9
1105	44
1106	43
1107	39.8
1108	40.9
1109	41.9
1110	47.2
1111	47.2
1112	49.3
1113	47.2
1114	49.3
1115	43
1116	33.6
1117	47.2
1118	37.7
1119	36.7
1120	36.7
1121	38.8
1122	36.7
1123	38.8
1124	39.8
1125	24.1
1126	29.4
1127	33.6
1128	28.3
1129	31.5
1130	22
1131	23.1
1132	28.3
1133	26.2
1134	24.1
1135	23.1
1136	21
1137	21
1138	21
1139	15.7
1140	21
1141	26.2
1142	28.3
1143	24.1
1144	19.9
1145	21
1146	24.1
1147	28.3
1148	33.6
1149	39.8
1150	49.3
1151	54.5
1152	44
1153	54.5
1154	52.4
1155	56.6
1156	59.8
1157	44
1158	41.9
1159	49.3
1160	37.7
1161	40.9
1162	41.9
1163	38.8
1164	39.8
1165	38.8
1166	36.7
1167	29.4
1168	25.2
1169	39.8
1170	41.9
1171	23.1
1172	19.9
1173	21
1174	21
1175	21
1176	21
1177	12.6
1178	21
1179	24.1
1180	19.9
1181	24.1
1182	21
1183	17.8
1184	21
1185	17.8
1186	18.9
1187	31.5
1188	28.3
1189	28.3
1190	22
1191	26.2
1192	28.3
1193	29.4
1194	21
1195	25.2
1196	21
1197	21
1198	26.2
1199	23.1
1200	24.1
1201	17.8
1202	14.7
1203	18.9
1204	7.34
1205	15.7
1206	23.1
1207	21
1208	18.9
1209	17.8
1210	15.7
1211	12.6
1212	18.9
1213	21
1214	19.9
1215	21
1216	21
1217	15.7
1218	15.7
1219	21
1220	23.1
1221	18.9
1222	21
1223	17.8
1224	15.7
1225	15.7
1226	18.9
1227	17.8
1228	15.7
1229	15.7
1230	17.8
1231	24.1
1232	23.1
1233	33.6
1234	45.1
1235	54.5
1236	40.9
1237	52.4
1238	57.7
1239	56.6
1240	47.2
1241	52.4
1242	54.5
1243	47.2
1244	51.4
1245	43
1246	40.9
1247	50.3
1248	43
1249	38.8
1250	41.9
1251	38.8
1252	38.8
1253	39.8
1254	29.4
1255	25.2
1256	21
1257	24.1
1258	21
1259	23.1
1260	23.1
1261	24.1
1262	23.1
1263	26.2
1264	28.3
1265	39.8
1266	26.2
1267	25.2
1268	29.4
1269	28.3
1270	24.1
1271	21
1272	21
1273	23.1
1274	23.1
1275	24.1
1276	18.9
1277	15.7
1278	17.8
1279	15.7
1280	17.8
1281	15.7
1282	18.9
1283	12.6
1284	15.7
1285	21
1286	17.8
1287	29.4
1288	19.9
1289	18.9
1290	21
1291	17.8
1292	31.5
1293	36.7
1294	44
1295	29.4
1296	36.7
1297	47.2
1298	49.3
1299	49.3
1300	31.5
1301	38.8
1302	47.2
1303	47.2
1304	49.3
1305	52.4
1306	49.3
1307	47.2
1308	47.2
1309	59.8
1310	59.8
1311	56.6
1312	44
1313	54.5
1314	59.8
1315	62.9
1316	45.1
1317	47.2
1318	47.2
1319	49.3
1320	52.4
1321	49.3
1322	47.2
1323	51.4
1324	38.8
1325	38.8
1326	29.4
1327	31.5
1328	31.5
1329	26.2
1330	21
1331	30.4
1332	31.5
1333	38.8
1334	36.7
1335	36.7
1336	31.5
1337	31.5
1338	36.7
1339	38.8
1340	47.2
1341	33.6
1342	41.9
1343	44
1344	49.3
1345	47.2
1346	49.3
1347	54.5
1348	50.3
1349	46.1
1350	47.2
1351	45.1
1352	47.2
1353	49.3
1354	47.2
1355	37.7
1356	41.9
1357	41.9
1358	41.9
1359	38.8
1360	26.2
1361	21
1362	17.8
1363	26.2
1364	21
1365	21
1366	18.9
1367	17.8
1368	21
1369	17.8
1370	10.5
1371	18.9
1372	14.7
1373	18.9
1374	17.8
1375	13.6
1376	17.8
1377	21
1378	23.1
1379	29.4
1380	27.3
1381	36.7
1382	28.3
1383	29.4
1384	28.3
1385	31.5
1386	33.6
1387	31.5
1388	31.5
1389	28.3
1390	24.1
1391	10.5
1392	13.6
1393	15.7
1394	12.6
1395	15.7
1396	12.6
1397	10.5
1398	13.6
1399	15.7
1400	12.6
1401	15.7
1402	12.6
1403	13.6
1404	11.5
1405	12.6
1406	14.7
1407	12.6
1408	10.5
1409	10.5
1410	12.6
1411	13.6
1412	12.6
1413	18.9
1414	21
1415	28.3
1416	41.9
1417	44
1418	40.9
1419	44
1420	49.3
1421	47.2
1422	65
1423	53.5
1424	38.8
1425	47.2
1426	47.2
1427	35.7
1428	41.9
1429	40.9
1430	39.8
1431	32.5
1432	28.3
1433	17.8
1434	13.6
1435	7.34
1436	10.5
1437	8.39
1438	12.6
1439	10.5
1440	10.5
1441	12.6
1442	15.7
1443	21
1444	11.5
1445	12.6
1446	15.7
1447	13.6
1448	15.7
1449	12.6
1450	15.7
1451	15.7
1452	21
1453	26.2
1454	28.3
1455	28.3
1456	33.6
1457	31.5
1458	27.3
1459	31.5
1460	31.5
1461	33.6
1462	31.5
1463	31.5
1464	31.5
1465	29.4
1466	24.1
1467	19.9
1468	24.1
1469	21
1470	21
1471	19.9
1472	21
1473	21
1474	29.4
1475	33.6
1476	36.7
1477	38.8
1478	36.7
1479	41.9
1480	49.3
1481	46.1
1482	47.2
1483	32.5
1484	38.8
1485	47.2
1486	44
1487	41.9
1488	46.1
1489	45.1
1490	40.9
1491	41.9
1492	41.9
1493	38.8
1494	40.9
1495	23.1
1496	28.3
1497	31.5
1498	30.4
1499	31.5
1500	31.5
1501	17.8
1502	8.39
1503	12.6
1504	10.5
1505	10.5
1506	13.6
1507	10.5
1508	14.7
1509	15.7
1510	24.1
1511	26.2
1512	17.8
1513	23.1
1514	34.6
1515	31.5
1516	28.3
1517	31.5
1518	28.3
1519	31.5
1520	26.2
1521	21
1522	23.1
1523	15.7
1524	17.8
1525	15.7
1526	13.6
1527	15.7
1528	17.8
1529	17.8
1530	18.9
1531	23.1
1532	21
1533	28.3
1534	34.6
1535	34.6
1536	31.5
1537	36.7
1538	38.8
1539	30.4
1540	31.5
1541	31.5
1542	19.9
1543	17.8
1544	36.7
1545	31.5
1546	31.5
1547	30.4
1548	31.5
1549	18.9
1550	30.4
1551	27.3
1552	24.1
1553	21
1554	23.1
1555	23.1
1556	21
1557	21
1558	26.2
1559	33.6
1560	34.6
1561	28.3
1562	31.5
1563	24.1
1564	25.2
1565	34.6
1566	31.5
1567	28.3
1568	31.5
1569	31.5
1570	33.6
1571	25.2
1572	23.1
1573	18.9
1574	17.8
1575	21
1576	21
1577	12.6
1578	21
1579	12.6
1580	21
1581	18.9
1582	21
1583	23.1
1584	23.1
1585	21
1586	21
1587	18.9
1588	14.7
1589	13.6
1590	17.8
1591	15.7
1592	18.9
1593	15.7
1594	17.8
1595	21
1596	23.1
1597	26.2
1598	22
1599	21
1600	23.1
1601	31.5
1602	28.3
1603	21
1604	24.1
1605	28.3
1606	26.2
1607	31.5
1608	33.6
1609	31.5
1610	31.5
1611	19.9
1612	21
1613	19.9
1614	17.8
1615	13.6
1616	19.9
1617	15.7
1618	15.7
1619	13.6
1620	17.8
1621	15.7
1622	13.6
1623	15.7
1624	21
1625	17.8
1626	26.2
1627	21
1628	21
1629	21
1630	21
1631	30.4
1632	36.7
1633	39.8
1634	45.1
1635	41.9
1636	46.1
1637	47.2
1638	49.3
1639	47.2
1640	49.3
1641	34.6
1642	31.5
1643	39.8
1644	40.9
1645	41.9
1646	28.3
1647	31.5
1648	36.7
1649	38.8
1650	39.8
1651	38.8
1652	38.8
1653	34.6
1654	25.2
1655	34.6
1656	28.3
1657	33.6
1658	31.5
1659	29.4
1660	28.3
1661	23.1
1662	26.2
1663	18.9
1664	15.7
1665	21
1666	17.8
1667	21
1668	21
1669	17.8
1670	21
1671	18.9
1672	15.7
1673	17.8
1674	26.2
1675	21
1676	17.8
1677	21
1678	18.9
1679	24.1
1680	21
1681	23.1
1682	23.1
1683	21
1684	15.7
1685	21
1686	15.7
1687	17.8
1688	24.1
1689	23.1
1690	21
1691	21
1692	17.8
1693	21
1694	29.4
1695	33.6
1696	41.9
1697	38.8
1698	44
1699	47.2
1700	47.2
1701	49.3
1702	49.3
1703	50.3
1704	41.9
1705	44
1706	47.2
1707	35.7
1708	41.9
1709	38.8
1710	26.2
1711	31.5
1712	33.6
1713	18.9
1714	27.3
1715	21
1716	21
1717	23.1
1718	24.1
1719	26.2
1720	19.9
1721	21
1722	29.4
1723	21
1724	15.7
1725	15.7
1726	15.7
1727	17.8
1728	18.9
1729	15.7
1730	17.8
1731	21
1732	23.1
1733	29.4
1734	35.7
1735	46.1
1736	28.3
1737	35.7
1738	33.6
1739	38.8
1740	39.8
1741	38.8
1742	34.6
1743	31.5
1744	17.8
1745	13.6
1746	21
1747	21
1748	23.1
1749	17.8
1750	21
1751	13.6
1752	17.8
1753	18.9
1754	23.1
1755	17.8
1756	24.1
1757	21
1758	23.1
1759	17.8
1760	13.6
1761	21
1762	13.6
1763	15.7
1764	26.2
1765	17.8
1766	18.9
1767	19.9
1768	18.9
1769	15.7
1770	15.7
1771	15.7
1772	15.7
1773	17.8
1774	15.7
1775	17.8
1776	18.9
1777	12.6
1778	17.8
1779	24.1
1780	15.7
1781	17.8
1782	21
1783	17.8
1784	24.1
1785	21
1786	21
1787	17.8
1788	23.1
1789	24.1
1790	21
1791	23.1
1792	26.2
1793	31.5
1794	28.3
1795	28.3
1796	29.4
1797	28.3
1798	31.5
1799	18.9
1800	21
1801	21
1802	21
1803	21
1804	17.8
1805	13.6
1806	17.8
1807	13.6
1808	15.7
1809	18.9
1810	17.8
1811	21
1812	17.8
1813	21
1814	21
1815	26.2
1816	24.1
1817	18.9
1818	31.5
1819	22
1820	17.8
1821	21
1822	12.6
1823	18.9
1824	13.6
1825	15.7
1826	17.8
1827	21
1828	21
1829	21
1830	19.9
1831	24.1
1832	23.1
1833	34.6
1834	46.1
1835	34.6
1836	36.7
1837	41.9
1838	46.1
1839	50.3
1840	46.1
1841	29.4
1842	38.8
1843	41.9
1844	36.7
1845	25.2
1846	28.3
1847	31.5
1848	28.3
1849	31.5
1850	29.4
1851	19.9
1852	26.2
1853	29.4
1854	21
1855	19.9
1856	26.2
1857	24.1
1858	23.1
1859	21
1860	7.34
1861	16.8
1862	15.7
1863	21
1864	19.9
1865	21
1866	18.9
1867	21
1868	23.1
1869	21
1870	31.5
1871	36.7
1872	34.6
1873	34.6
1874	33.6
1875	28.3
1876	34.6
1877	30.4
1878	31.5
1879	30.4
1880	17.8
1881	31.5
1882	33.6
1883	22
1884	14.7
1885	18.9
1886	23.1
1887	21
1888	21
1889	23.1
1890	22
1891	15.7
1892	18.9
1893	15.7
1894	15.7
1895	21
1896	17.8
1897	18.9
1898	19.9
1899	18.9
1900	16.8
1901	23.1
1902	21
1903	21
1904	21
1905	21
1906	21
1907	14.7
1908	15.7
1909	11.5
1910	12.6
1911	15.7
1912	13.6
1913	10.5
1914	12.6
1915	15.7
1916	17.8
1917	15.7
1918	13.6
1919	13.6
1920	10.5
1921	15.7
1922	12.6
1923	13.6
1924	15.7
1925	12.6
1926	15.7
1927	15.7
1928	15.7
1929	17.8
1930	18.9
1931	23.1
1932	31.5
1933	29.4
1934	33.6
1935	33.6
1936	36.7
1937	36.7
1938	36.7
1939	35.7
1940	41.9
1941	41.9
1942	38.8
1943	47.2
1944	38.8
1945	38.8
1946	47.2
1947	47.2
1948	35.7
1949	41.9
1950	28.3
1951	28.3
1952	18.9
1953	10.5
1954	12.6
1955	13.6
1956	17.8
1957	15.7
1958	12.6
1959	15.7
1960	18.9
1961	21
1962	15.7
1963	21
1964	21
1965	21
1966	19.9
1967	18.9
1968	21
1969	21
1970	25.2
1971	34.6
1972	22
1973	33.6
1974	22
1975	15.7
1976	10.5
1977	18.9
1978	15.7
1979	14.7
1980	18.9
1981	15.7
1982	15.7
1983	21
1984	23.1
1985	31.5
1986	29.4
1987	28.3
1988	31.5
1989	44
1990	38.8
1991	32.5
1992	28.3
1993	24.1
1994	18.9
1995	21
1996	17.8
1997	21
1998	21
1999	15.7
2000	26.2
2001	23.1
2002	24.1
2003	23.1
2004	24.1
2005	23.1
2006	21
2007	33.6
2008	31.5
2009	17.8
2010	26.2
2011	24.1
2012	28.3
2013	28.3
2014	29.4
2015	28.3
2016	28.3
2017	36.7
2018	31.5
2019	41.9
2020	27.3
2021	33.6
2022	36.7
2023	44
2024	34.6
2025	31.5
2026	23.1
2027	36.7
2028	31.5
2029	30.4
2030	31.5
2031	29.4
2032	28.3
2033	31.5
2034	33.6
2035	34.6
2036	26.2
2037	24.1
2038	30.4
2039	26.2
2040	29.4
2041	30.4
2042	34.6
2043	28.3
2044	28.3
2045	36.7
2046	47.2
2047	54.5
2048	62.9
2049	50.3
2050	59.8
2051	48.2
2052	52.4
2053	57.7
2054	52.4
2055	49.3
2056	34.6
2057	38.8
2058	41.9
2059	38.8
2060	45.1
2061	39.8
2062	31.5
2063	33.6
2064	38.8
2065	36.7
2066	29.4
2067	31.5
2068	31.5
2069	31.5
2070	28.3
2071	28.3
2072	22
2073	23.1
2074	21
2075	24.1
2076	23.1
2077	21
2078	21
2079	17.8
2080	13.6
2081	15.7
2082	15.7
2083	17.8
2084	21
2085	21
2086	18.9
2087	17.8
2088	17.8
2089	18.9
2090	12.6
2091	15.7
2092	18.9
2093	23.1
2094	17.8
2095	13.6
2096	15.7
2097	21
2098	19.9
2099	21
2100	18.9
2101	21
2102	19.9
2103	21
2104	31.5
2105	28.3
2106	33.6
2107	36.7
2108	33.6
2109	36.7
2110	38.8
2111	38.8
2112	41.9
2113	41.9
2114	44
2115	44
2116	40.9
2117	33.6
2118	41.9
2119	49.3
2120	32.5
2121	36.7
2122	41.9
2123	41.9
2124	40.9
2125	39.8
2126	38.8
2127	41.9
2128	40.9
2129	55.6
2130	33.6
2131	39.8
2132	54.5
2133	39.8
2134	38.8
2135	25.2
2136	16.8
2137	15.7
2138	18.9
2139	17.8
2140	21
2141	17.8
2142	18.9
2143	12.6
2144	18.9
2145	17.8
2146	21
2147	21
2148	23.1
2149	23.1
2150	21
2151	24.1
2152	28.3
2153	27.3
2154	31.5
2155	33.6
2156	18.9
2157	21
2158	23.1
2159	24.1
2160	19.9
2161	21
2162	24.1
2163	23.1
2164	31.5
2165	36.7
2166	44
2167	36.7
2168	41.9
2169	41.9
2170	49.3
2171	47.2
2172	47.2
2173	54.5
2174	46.1
2175	50.3
2176	49.3
2177	36.7
2178	44
2179	52.4
2180	49.3
2181	35.7
2182	41.9
2183	41.9
2184	41.9
2185	44
2186	38.8
2187	24.1
2188	15.7
2189	23.1
2190	21
2191	21
2192	17.8
2193	18.9
2194	21
2195	21
2196	23.1
2197	33.6
2198	36.7
2199	27.3
2200	29.4
2201	23.1
2202	26.2
2203	28.3
2204	29.4
2205	21
2206	23.1
2207	15.7
2208	21
2209	17.8
2210	26.2
2211	23.1
2212	21
2213	24.1
2214	19.9
2215	11.5
2216	21
2217	24.1
2218	21
2219	14.7
2220	15.7
2221	15.7
2222	13.6
2223	17.8
2224	15.7
2225	15.7
2226	26.2
2227	23.1
2228	31.5
2229	36.7
2230	26.2
2231	31.5
2232	33.6
2233	39.8
2234	40.9
2235	39.8
2236	38.8
2237	38.8
2238	41.9
2239	30.4
2240	25.2
2241	21
2242	12.6
2243	21
2244	24.1
2245	21
2246	19.9
2247	18.9
2248	21
2249	17.8
2250	24.1
2251	28.3
2252	41.9
2253	46.1
2254	55.6
2255	59.8
2256	59.8
2257	62.9
2258	61.9
2259	62.9
2260	62.9
2261	53.5
2262	54.5
2263	44
2264	38.8
2265	35.7
2266	36.7
2267	38.8
2268	38.8
2269	38.8
2270	36.7
2271	41.9
2272	41.9
2273	47.2
2274	44
2275	46.1
2276	41.9
2277	34.6
2278	35.7
2279	39.8
2280	40.9
2281	41.9
2282	41.9
2283	28.3
2284	29.4
2285	21
2286	23.1
2287	24.1
2288	17.8
2289	24.1
2290	23.1
2291	21
2292	17.8
2293	14.7
2294	15.7
2295	12.6
2296	15.7
2297	15.7
2298	15.7
2299	21
2300	17.8
2301	15.7
2302	21
2303	23.1
2304	26.2
2305	23.1
2306	24.1
2307	21
2308	17.8
2309	18.9
2310	9.44
2311	21
2312	24.1
2313	15.7
2314	15.7
2315	14.7
2316	21
2317	21
2318	21
2319	18.9
2320	17.8
2321	21
2322	15.7
2323	13.6
2324	15.7
2325	14.7
2326	18.9
2327	17.8
2328	15.7
2329	13.6
2330	15.7
2331	17.8
2332	21
2333	17.8
2334	18.9
2335	17.8
2336	17.8
2337	26.2
2338	26.2
2339	27.3
2340	31.5
2341	34.6
2342	33.6
2343	47.2
2344	38.8
2345	38.8
2346	39.8
2347	38.8
2348	38.8
2349	52.4
2350	49.3
2351	51.4
2352	52.4
2353	52.4
2354	44
2355	44
2356	44
2357	50.3
2358	46.1
2359	47.2
2360	49.3
2361	50.3
2362	32.5
2363	33.6
2364	36.7
2365	38.8
2366	39.8
2367	35.7
2368	41.9
2369	41.9
2370	30.4
2371	31.5
2372	38.8
2373	36.7
2374	29.4
2375	28.3
2376	28.3
2377	29.4
2378	30.4
2379	29.4
2380	36.7
2381	30.4
2382	18.9
2383	29.4
2384	35.7
2385	34.6
2386	38.8
2387	38.8
2388	39.8
2389	35.7
2390	39.8
2391	26.2
2392	21
2393	26.2
2394	14.7
2395	12.6
2396	17.8
2397	13.6
2398	15.7
2399	17.8
2400	15.7
2401	18.9
2402	12.6
2403	15.7
2404	26.2
2405	21
2406	17.8
2407	21
2408	17.8
2409	21
2410	21
2411	26.2
2412	24.1
2413	23.1
2414	31.5
2415	28.3
2416	29.4
2417	28.3
2418	28.3
2419	31.5
2420	29.4
2421	38.8
2422	44
2423	37.7
2424	44
2425	47.2
2426	41.9
2427	49.3
2428	49.3
2429	47.2
2430	49.3
2431	47.2
2432	52.4
2433	51.4
2434	44
2435	47.2
2436	35.7
2437	40.9
2438	41.9
2439	41.9
2440	44
2441	38.8
2442	32.5
2443	26.2
2444	12.6
2445	17.8
2446	15.7
2447	15.7
2448	18.9
2449	15.7
2450	17.8
2451	15.7
2452	17.8
2453	21
2454	24.1
2455	23.1
2456	21
2457	31.5
2458	30.4
2459	31.5
2460	29.4
2461	28.3
2462	36.7
2463	33.6
2464	31.5
2465	34.6
2466	29.4
2467	35.7
2468	39.8
2469	33.6
2470	36.7
2471	34.6
2472	30.4
2473	31.5
2474	29.4
2475	28.3
2476	36.7
2477	44
2478	37.7
2479	39.8
2480	38.8
2481	36.7
2482	49.3
2483	52.4
2484	44
2485	36.7
2486	41.9
2487	41.9
2488	44
2489	47.2
2490	46.1
2491	47.2
2492	44
2493	52.4
2494	52.4
2495	37.7
2496	38.8
2497	49.3
2498	49.3
2499	39.8
2500	62.9
2501	54.5
2502	47.2
2503	40.9
2504	24.1
2505	17.8
2506	18.9
2507	15.7
2508	17.8
2509	17.8
2510	24.1
2511	26.2
2512	23.1
2513	26.2
2514	28.3
2515	28.3
2516	31.5
2517	34.6
2518	46.1
2519	41.9
2520	41.9
2521	41.9
2522	44
2523	41.9
2524	40.9
2525	37.7
2526	33.6
2527	32.5
2528	29.4
2529	26.2
2530	28.3
2531	29.4
2532	28.3
2533	28.3
2534	26.2
2535	24.1
2536	29.4
2537	23.1
2538	26.2
2539	26.2
2540	25.2
2541	24.1
2542	23.1
2543	31.5
2544	33.6
2545	22
2546	29.4
2547	26.2
2548	23.1
2549	24.1
2550	23.1
2551	21
2552	17.8
2553	26.2
2554	26.2
2555	23.1
2556	21
2557	21
2558	21
2559	17.8
2560	21
2561	26.2
2562	36.7
2563	36.7
2564	57.7
2565	65
2566	51.4
2567	62.9
2568	51.4
2569	54.5
2570	52.4
2571	54.5
2572	57.7
2573	56.6
2574	57.7
2575	68.2
2576	59.8
2577	56.6
2578	53.5
2579	56.6
2580	59.8
2581	60.8
2582	56.6
2583	59.8
2584	60.8
2585	65
2586	65
2587	68.2
2588	52.4
2589	54.5
2590	57.7
2591	59.8
2592	67.1
2593	68.2
2594	51.4
2595	52.4
2596	54.5
2597	52.4
2598	52.4
2599	54.5
2600	54.5
2601	54.5
2602	49.3
2603	52.4
2604	52.4
2605	52.4
2606	49.3
2607	52.4
2608	54.5
2609	49.3
2610	62.9
2611	59.8
2612	56.6
2613	68.2
2614	73.4
2615	84.9
2616	33.6
2617	83.9
2618	83.9
2619	82.8
2620	84.9
2621	57.7
2622	83.9
2623	82.8
2624	78.6
2625	80.7
2626	83.9
2627	80.7
2628	77.6
2629	78.6
2630	78.6
2631	75.5
2632	69.2
2633	80.7
2634	78.6
2635	80.7
2636	80.7
2637	80.7
2638	79.7
2639	64
2640	75.5
2641	73.4
2642	75.5
2643	73.4
2644	75.5
2645	75.5
2646	73.4
2647	75.5
2648	70.3
2649	75.5
2650	58.7
2651	71.3
2652	67.1
2653	56.6
2654	62.9
2655	65
2656	61.9
2657	62.9
2658	59.8
2659	52.4
2660	55.6
2661	51.4
2662	57.7
2663	43
2664	45.1
2665	49.3
2666	47.2
2667	49.3
2668	47.2
2669	46.1
2670	34.6
2671	38.8
2672	36.7
2673	34.6
2674	33.6
2675	33.6
2676	33.6
2677	31.5
2678	31.5
2679	21
2680	28.3
2681	29.4
2682	30.4
2683	30.4
2684	31.5
2685	28.3
2686	29.4
2687	28.3
2688	29.4
2689	28.3
2690	36.7
2691	44
2692	37.7
2693	44
2694	41.9
2695	44
2696	47.2
2697	44
2698	47.2
2699	47.2
2700	49.3
2701	35.7
2702	38.8
2703	31.5
2704	36.7
2705	33.6
2706	31.5
2707	31.5
2708	31.5
2709	31.5
2710	30.4
2711	25.2
2712	28.3
2713	28.3
2714	25.2
2715	28.3
2716	28.3
2717	29.4
2718	28.3
2719	22
2720	21
2721	26.2
2722	36.7
2723	33.6
2724	26.2
2725	28.3
2726	28.3
2727	21
2728	24.1
2729	17.8
2730	21
2731	21
2732	26.2
2733	26.2
2734	23.1
2735	21
2736	26.2
2737	17.8
2738	23.1
2739	21
2740	24.1
2741	36.7
2742	30.4
2743	34.6
2744	30.4
2745	31.5
2746	31.5
2747	32.5
2748	31.5
2749	34.6
2750	21
2751	26.2
2752	21
2753	28.3
2754	23.1
2755	21
2756	21
2757	18.9
2758	25.2
2759	36.7
2760	31.5
2761	38.8
2762	52.4
2763	68.2
2764	48.2
2765	57.7
2766	67.1
2767	68.2
2768	68.2
2769	60.8
2770	54.5
2771	60.8
2772	59.8
2773	59.8
2774	62.9
2775	56.6
2776	51.4
2777	38.8
2778	27.3
2779	23.1
2780	26.2
2781	24.1
2782	23.1
2783	28.3
2784	26.2
2785	29.4
2786	30.4
2787	31.5
2788	36.7
2789	54.5
2790	36.7
2791	37.7
2792	41.9
2793	41.9
2794	41.9
2795	40.9
2796	45.1
2797	40.9
2798	41.9
2799	44
2800	41.9
2801	32.5
2802	33.6
2803	33.6
2804	34.6
2805	30.4
2806	31.5
2807	31.5
2808	28.3
2809	29.4
2810	28.3
2811	44
2812	47.2
2813	31.5
2814	36.7
2815	32.5
2816	31.5
2817	31.5
2818	27.3
2819	28.3
2820	29.4
2821	28.3
2822	26.2
2823	26.2
2824	23.1
2825	21
2826	21
2827	23.1
2828	18.9
2829	28.3
2830	38.8
2831	34.6
2832	40.9
2833	55.6
2834	36.7
2835	47.2
2836	49.3
2837	47.2
2838	47.2
2839	44
2840	47.2
2841	47.2
2842	46.1
2843	47.2
2844	49.3
2845	47.2
2846	38.8
2847	36.7
2848	29.4
2849	39.8
2850	40.9
2851	36.7
2852	36.7
2853	47.2
2854	41.9
2855	40.9
2856	41.9
2857	40.9
2858	41.9
2859	40.9
2860	41.9
2861	41.9
2862	41.9
2863	38.8
2864	38.8
2865	41.9
2866	49.3
2867	52.4
2868	44
2869	49.3
2870	54.5
2871	52.4
2872	54.5
2873	54.5
2874	57.7
2875	54.5
2876	54.5
2877	40.9
2878	44
2879	31.5
2880	41.9
2881	41.9
2882	38.8
2883	29.4
2884	28.3
2885	41.9
2886	41.9
2887	41.9
2888	38.8
2889	38.8
2890	38.8
2891	36.7
2892	38.8
2893	55.6
2894	54.5
2895	65
2896	48.2
2897	54.5
2898	57.7
2899	56.6
2900	68.2
2901	68.2
2902	65
2903	67.1
2904	66.1
2905	65
2906	61.9
2907	56.6
2908	59.8
2909	49.3
2910	44
2911	52.4
2912	52.4
2913	49.3
2914	47.2
2915	31.5
2916	39.8
2917	38.8
2918	54.5
2919	49.3
2920	47.2
2921	43
2922	36.7
2923	38.8
2924	44
2925	52.4
2926	49.3
2927	47.2
2928	37.7
2929	36.7
2930	38.8
2931	52.4
2932	51.4
2933	52.4
2934	47.2
2935	49.3
2936	47.2
2937	46.1
2938	55.6
2939	59.8
2940	70.3
2941	69.2
2942	68.2
2943	73.4
2944	75.5
2945	58.7
2946	70.3
2947	68.2
2948	67.1
2949	68.2
2950	56.6
2951	59.8
2952	57.7
2953	57.7
2954	54.5
2955	57.7
2956	54.5
2957	56.6
2958	57.7
2959	57.7
2960	43
2961	46.1
2962	47.2
2963	47.2
2964	41.9
2965	47.2
2966	41.9
2967	44
2968	44
2969	36.7
2970	33.6
2971	38.8
2972	50.3
2973	46.1
2974	47.2
2975	49.3
2976	55.6
2977	49.3
2978	47.2
2979	49.3
2980	59.8
2981	52.4
2982	62.9
2983	61.9
2984	62.9
2985	65
2986	65
2987	68.2
2988	62.9
2989	67.1
2990	73.4
2991	68.2
2992	70.3
2993	80.7
2994	57.7
2995	72.4
2996	75.5
2997	75.5
2998	78.6
2999	81.8
3000	0

==> figures/convergence_TCP_FIFO/flow4.txt <==
1499	0
1500	16.8
1501	37.7
1502	41.9
1503	40.9
1504	31.5
1505	34.6
1506	30.4
1507	31.5
1508	29.4
1509	28.3
1510	24.1
1511	12.6
1512	15.7
1513	11.5
1514	12.6
1515	12.6
1516	15.7
1517	13.6
1518	12.6
1519	15.7
1520	21
1521	21
1522	28.3
1523	17.8
1524	30.4
1525	34.6
1526	28.3
1527	21
1528	28.3
1529	26.2
1530	24.1
1531	19.9
1532	19.9
1533	21
1534	18.9
1535	17.8
1536	17.8
1537	21
1538	16.8
1539	12.6
1540	21
1541	21
1542	21
1543	23.1
1544	21
1545	21
1546	21
1547	23.1
1548	39.8
1549	35.7
1550	33.6
1551	23.1
1552	29.4
1553	31.5
1554	28.3
1555	33.6
1556	31.5
1557	26.2
1558	15.7
1559	21
1560	21
1561	21
1562	25.2
1563	24.1
1564	23.1
1565	21
1566	23.1
1567	31.5
1568	41.9
1569	29.4
1570	41.9
1571	41.9
1572	47.2
1573	46.1
1574	47.2
1575	49.3
1576	38.8
1577	36.7
1578	22
1579	24.1
1580	23.1
1581	21
1582	23.1
1583	24.1
1584	21
1585	23.1
1586	31.5
1587	31.5
1588	44
1589	46.1
1590	35.7
1591	45.1
1592	54.5
1593	52.4
1594	46.1
1595	35.7
1596	36.7
1597	38.8
1598	41.9
1599	38.8
1600	23.1
1601	17.8
1602	23.1
1603	15.7
1604	18.9
1605	12.6
1606	8.39
1607	13.6
1608	12.6
1609	10.5
1610	12.6
1611	13.6
1612	10.5
1613	12.6
1614	13.6
1615	17.8
1616	17.8
1617	15.7
1618	13.6
1619	17.8
1620	18.9
1621	13.6
1622	17.8
1623	15.7
1624	13.6
1625	12.6
1626	10.5
1627	10.5
1628	10.5
1629	10.5
1630	10.5
1631	12.6
1632	15.7
1633	15.7
1634	17.8
1635	18.9
1636	17.8
1637	21
1638	18.9
1639	17.8
1640	23.1
1641	24.1
1642	31.5
1643	36.7
1644	23.1
1645	36.7
1646	41.9
1647	38.8
1648	28.3
1649	28.3
1650	29.4
1651	28.3
1652	26.2
1653	23.1
1654	13.6
1655	19.9
1656	21
1657	21
1658	21
1659	21
1660	21
1661	23.1
1662	29.4
1663	30.4
1664	29.4
1665	29.4
1666	26.2
1667	26.2
1668	28.3
1669	29.4
1670	28.3
1671	28.3
1672	19.9
1673	23.1
1674	29.4
1675	28.3
1676	33.6
1677	34.6
1678	31.5
1679	30.4
1680	31.5
1681	34.6
1682	40.9
1683	45.1
1684	33.6
1685	32.5
1686	31.5
1687	17.8
1688	24.1
1689	23.1
1690	18.9
1691	17.8
1692	21
1693	15.7
1694	15.7
1695	24.1
1696	17.8
1697	15.7
1698	15.7
1699	13.6
1700	15.7
1701	15.7
1702	12.6
1703	10.5
1704	15.7
1705	15.7
1706	18.9
1707	17.8
1708	15.7
1709	21
1710	21
1711	11.5
1712	15.7
1713	7.34
1714	10.5
1715	7.34
1716	13.6
1717	10.5
1718	10.5
1719	10.5
1720	10.5
1721	17.8
1722	26.2
1723	33.6
1724	26.2
1725	31.5
1726	36.7
1727	33.6
1728	38.8
1729	39.8
1730	28.3
1731	24.1
1732	21
1733	13.6
1734	21
1735	23.1
1736	21
1737	24.1
1738	19.9
1739	21
1740	21
1741	24.1
1742	33.6
1743	38.8
1744	55.6
1745	39.8
1746	36.7
1747	33.6
1748	36.7
1749	36.7
1750	44
1751	38.8
1752	39.8
1753	46.1
1754	39.8
1755	24.1
1756	26.2
1757	18.9
1758	28.3
1759	31.5
1760	28.3
1761	26.2
1762	13.6
1763	18.9
1764	19.9
1765	18.9
1766	17.8
1767	21
1768	21
1769	17.8
1770	21
1771	24.1
1772	21
1773	23.1
1774	23.1
1775	21
1776	13.6
1777	21
1778	14.7
1779	13.6
1780	10.5
1781	12.6
1782	10.5
1783	10.5
1784	13.6
1785	12.6
1786	10.5
1787	17.8
1788	22
1789	15.7
1790	23.1
1791	23.1
1792	24.1
1793	17.8
1794	23.1
1795	18.9
1796	21
1797	10.5
1798	21
1799	21
1800	21
1801	15.7
1802	17.8
1803	13.6
1804	17.8
1805	12.6
1806	10.5
1807	13.6
1808	15.7
1809	15.7
1810	15.7
1811	14.7
1812	15.7
1813	18.9
1814	23.1
1815	18.9
1816	17.8
1817	17.8
1818	13.6
1819	17.8
1820	21
1821	17.8
1822	21
1823	18.9
1824	16.8
1825	10.5
1826	12.6
1827	10.5
1828	7.34
1829	13.6
1830	10.5
1831	10.5
1832	10.5
1833	12.6
1834	10.5
1835	10.5
1836	12.6
1837	10.5
1838	10.5
1839	15.7
1840	24.1
1841	23.1
1842	21
1843	23.1
1844	26.2
1845	28.3
1846	29.4
1847	28.3
1848	28.3
1849	31.5
1850	24.1
1851	23.1
1852	28.3
1853	21
1854	21
1855	18.9
1856	19.9
1857	18.9
1858	17.8
1859	21
1860	23.1
1861	24.1
1862	21
1863	17.8
1864	23.1
1865	24.1
1866	28.3
1867	34.6
1868	23.1
1869	23.1
1870	21
1871	15.7
1872	17.8
1873	21
1874	21
1875	24.1
1876	19.9
1877	21
1878	21
1879	26.2
1880	23.1
1881	24.1
1882	31.5
1883	28.3
1884	31.5
1885	31.5
1886	28.3
1887	31.5
1888	31.5
1889	35.7
1890	21
1891	29.4
1892	22
1893	19.9
1894	26.2
1895	26.2
1896	29.4
1897	28.3
1898	28.3
1899	26.2
1900	26.2
1901	28.3
1902	31.5
1903	33.6
1904	29.4
1905	31.5
1906	28.3
1907	29.4
1908	15.7
1909	10.5
1910	13.6
1911	14.7
1912	13.6
1913	15.7
1914	15.7
1915	15.7
1916	21
1917	19.9
1918	16.8
1919	18.9
1920	23.1
1921	21
1922	28.3
1923	29.4
1924	28.3
1925	28.3
1926	29.4
1927	31.5
1928	27.3
1929	26.2
1930	18.9
1931	13.6
1932	10.5
1933	10.5
1934	12.6
1935	10.5
1936	10.5
1937	8.39
1938	10.5
1939	12.6
1940	10.5
1941	10.5
1942	10.5
1943	10.5
1944	12.6
1945	10.5
1946	13.6
1947	17.8
1948	21
1949	28.3
1950	39.8
1951	54.5
1952	62.9
1953	62.9
1954	65
1955	56.6
1956	56.6
1957	59.8
1958	57.7
1959	36.7
1960	24.1
1961	29.4
1962	19.9
1963	15.7
1964	14.7
1965	15.7
1966	12.6
1967	15.7
1968	13.6
1969	14.7
1970	18.9
1971	21
1972	23.1
1973	28.3
1974	36.7
1975	49.3
1976	40.9
1977	49.3
1978	49.3
1979	43
1980	47.2
1981	44
1982	45.1
1983	34.6
1984	35.7
1985	39.8
1986	44
1987	38.8
1988	30.4
1989	31.5
1990	36.7
1991	38.8
1992	39.8
1993	44
1994	38.8
1995	38.8
1996	41.9
1997	32.5
1998	38.8
1999	47.2
2000	46.1
2001	47.2
2002	49.3
2003	52.4
2004	47.2
2005	41.9
2006	26.2
2007	36.7
2008	41.9
2009	29.4
2010	28.3
2011	28.3
2012	29.4
2013	28.3
2014	31.5
2015	26.2
2016	23.1
2017	26.2
2018	31.5
2019	33.6
2020	31.5
2021	28.3
2022	31.5
2023	31.5
2024	36.7
2025	31.5
2026	35.7
2027	34.6
2028	33.6
2029	38.8
2030	36.7
2031	38.8
2032	36.7
2033	29.4
2034	21
2035	21
2036	15.7
2037	23.1
2038	18.9
2039	15.7
2040	13.6
2041	23.1
2042	21
2043	18.9
2044	17.8
2045	17.8
2046	21
2047	15.7
2048	15.7
2049	17.8
2050	15.7
2051	18.9
2052	17.8
2053	18.9
2054	19.9
2055	26.2
2056	31.5
2057	29.4
2058	28.3
2059	18.9
2060	23.1
2061	36.7
2062	31.5
2063	28.3
2064	28.3
2065	24.1
2066	23.1
2067	26.2
2068	28.3
2069	29.4
2070	28.3
2071	26.2
2072	26.2
2073	31.5
2074	33.6
2075	28.3
2076	31.5
2077	28.3
2078	29.4
2079	33.6
2080	31.5
2081	47.2
2082	45.1
2083	44
2084	44
2085	47.2
2086	49.3
2087	47.2
2088	49.3
2089	50.3
2090	49.3
2091	36.7
2092	44
2093	49.3
2094	31.5
2095	41.9
2096	30.4
2097	31.5
2098	33.6
2099	33.6
2100	34.6
2101	31.5
2102	18.9
2103	34.6
2104	25.2
2105	28.3
2106	26.2
2107	26.2
2108	28.3
2109	28.3
2110	29.4
2111	26.2
2112	23.1
2113	21
2114	28.3
2115	26.2
2116	33.6
2117	29.4
2118	28.3
2119	33.6
2120	29.4
2121	36.7
2122	30.4
2123	34.6
2124	35.7
2125	45.1
2126	38.8
2127	38.8
2128	25.2
2129	40.9
2130	39.8
2131	23.1
2132	30.4
2133	34.6
2134	36.7
2135	35.7
2136	47.2
2137	38.8
2138	36.7
2139	29.4
2140	31.5
2141	31.5
2142	36.7
2143	31.5
2144	28.3
2145	33.6
2146	39.8
2147	35.7
2148	30.4
2149	34.6
2150	30.4
2151	29.4
2152	24.1
2153	24.1
2154	30.4
2155	31.5
2156	34.6
2157	30.4
2158	31.5
2159	31.5
2160	31.5
2161	33.6
2162	44
2163	47.2
2164	31.5
2165	22
2166	36.7
2167	31.5
2168	31.5
2169	31.5
2170	30.4
2171	29.4
2172	17.8
2173	26.2
2174	28.3
2175	31.5
2176	36.7
2177	31.5
2178	24.1
2179	28.3
2180	33.6
2181	34.6
2182	31.5
2183	30.4
2184	34.6
2185	33.6
2186	36.7
2187	37.7
2188	36.7
2189	36.7
2190	38.8
2191	38.8
2192	39.8
2193	38.8
2194	36.7
2195	25.2
2196	34.6
2197	41.9
2198	40.9
2199	41.9
2200	44
2201	45.1
2202	38.8
2203	38.8
2204	47.2
2205	52.4
2206	47.2
2207	44
2208	47.2
2209	37.7
2210	40.9
2211	41.9
2212	41.9
2213	41.9
2214	37.7
2215	28.3
2216	36.7
2217	31.5
2218	31.5
2219	31.5
2220	30.4
2221	29.4
2222	41.9
2223	40.9
2224	55.6
2225	45.1
2226	49.3
2227	39.8
2228	38.8
2229	47.2
2230	41.9
2231	44
2232	44
2233	38.8
2234	41.9
2235	44
2236	41.9
2237	37.7
2238	41.9
2239	49.3
2240	52.4
2241	40.9
2242	32.5
2243	33.6
2244	31.5
2245	31.5
2246	31.5
2247	28.3
2248	28.3
2249	24.1
2250	18.9
2251	15.7
2252	17.8
2253	21
2254	15.7
2255	18.9
2256	12.6
2257	15.7
2258	12.6
2259	15.7
2260	21
2261	21
2262	28.3
2263	34.6
2264	33.6
2265	36.7
2266	36.7
2267	38.8
2268	38.8
2269	41.9
2270	38.8
2271	25.2
2272	31.5
2273	31.5
2274	28.3
2275	36.7
2276	36.7
2277	33.6
2278	31.5
2279	31.5
2280	30.4
2281	31.5
2282	39.8
2283	35.7
2284	30.4
2285	34.6
2286	14.7
2287	9.44
2288	12.6
2289	15.7
2290	13.6
2291	12.6
2292	15.7
2293	12.6
2294	15.7
2295	18.9
2296	12.6
2297	24.1
2298	19.9
2299	21
2300	18.9
2301	15.7
2302	21
2303	21
2304	21
2305	21
2306	21
2307	19.9
2308	24.1
2309	26.2
2310	33.6
2311	44
2312	38.8
2313	38.8
2314	41.9
2315	52.4
2316	40.9
2317	33.6
2318	39.8
2319	35.7
2320	39.8
2321	38.8
2322	41.9
2323	41.9
2324	27.3
2325	31.5
2326	47.2
2327	38.8
2328	29.4
2329	30.4
2330	36.7
2331	36.7
2332	36.7
2333	36.7
2334	35.7
2335	39.8
2336	46.1
2337	45.1
2338	41.9
2339	40.9
2340	39.8
2341	49.3
2342	27.3
2343	38.8
2344	41.9
2345	38.8
2346	41.9
2347	38.8
2348	27.3
2349	26.2
2350	13.6
2351	21
2352	21
2353	21
2354	21
2355	21
2356	17.8
2357	21
2358	21
2359	28.3
2360	18.9
2361	31.5
2362	31.5
2363	28.3
2364	29.4
2365	28.3
2366	29.4
2367	33.6
2368	33.6
2369	38.8
2370	45.1
2371	33.6
2372	39.8
2373	49.3
2374	47.2
2375	46.1
2376	50.3
2377	46.1
2378	47.2
2379	38.8
2380	41.9
2381	54.5
2382	47.2
2383	43
2384	45.1
2385	40.9
2386	39.8
2387	38.8
2388	38.8
2389	39.8
2390	46.1
2391	50.3
2392	30.4
2393	36.7
2394	24.1
2395	38.8
2396	31.5
2397	31.5
2398	38.8
2399	31.5
2400	33.6
2401	33.6
2402	34.6
2403	29.4
2404	31.5
2405	36.7
2406	26.2
2407	28.3
2408	29.4
2409	22
2410	21
2411	24.1
2412	26.2
2413	21
2414	21
2415	21
2416	17.8
2417	18.9
2418	14.7
2419	13.6
2420	17.8
2421	15.7
2422	18.9
2423	14.7
2424	18.9
2425	21
2426	23.1
2427	21
2428	21
2429	12.6
2430	21
2431	18.9
2432	21
2433	17.8
2434	17.8
2435	24.1
2436	21
2437	19.9
2438	24.1
2439	21
2440	17.8
2441	22
2442	19.9
2443	24.1
2444	10.5
2445	15.7
2446	17.8
2447	26.2
2448	23.1
2449	24.1
2450	19.9
2451	21
2452	18.9
2453	13.6
2454	12.6
2455	13.6
2456	14.7
2457	13.6
2458	15.7
2459	8.39
2460	7.34
2461	13.6
2462	10.5
2463	10.5
2464	9.44
2465	15.7
2466	21
2467	18.9
2468	21
2469	23.1
2470	23.1
2471	26.2
2472	29.4
2473	28.3
2474	28.3
2475	26.2
2476	24.1
2477	24.1
2478	36.7
2479	28.3
2480	28.3
2481	24.1
2482	24.1
2483	25.2
2484	23.1
2485	23.1
2486	21
2487	21
2488	21
2489	17.8
2490	15.7
2491	13.6
2492	15.7
2493	15.7
2494	15.7
2495	15.7
2496	15.7
2497	17.8
2498	23.1
2499	31.5
2500	38.8
2501	47.2
2502	54.5
2503	68.2
2504	58.7
2505	78.6
2506	77.6
2507	75.5
2508	78.6
2509	65
2510	72.4
2511	70.3
2512	73.4
2513	62.9
2514	67.1
2515	65
2516	66.1
2517	48.2
2518	52.4
2519	54.5
2520	51.4
2521	55.6
2522	51.4
2523	52.4
2524	57.7
2525	61.9
2526	60.8
2527	70.3
2528	58.7
2529	68.2
2530	68.2
2531	67.1
2532	65
2533	71.3
2534	58.7
2535	70.3
2536	68.2
2537	73.4
2538	67.1
2539	70.3
2540	70.3
2541	73.4
2542	65
2543	62.9
2544	72.4
2545	60.8
2546	70.3
2547	70.3
2548	70.3
2549	76.5
2550	72.4
2551	78.6
2552	65
2553	67.1
2554	73.4
2555	73.4
2556	75.5
2557	72.4
2558	75.5
2559	76.5
2560	72.4
2561	58.7
2562	59.8
2563	41.9
2564	30.4
2565	39.8
2566	33.6
2567	36.7
2568	44
2569	41.9
2570	41.9
2571	38.8
2572	38.8
2573	39.8
2574	27.3
2575	34.6
2576	38.8
2577	35.7
2578	36.7
2579	36.7
2580	36.7
2581	35.7
2582	36.7
2583	36.7
2584	31.5
2585	29.4
2586	28.3
2587	38.8
2588	41.9
2589	38.8
2590	36.7
2591	26.2
2592	31.5
2593	38.8
2594	41.9
2595	41.9
2596	41.9
2597	44
2598	41.9
2599	40.9
2600	39.8
2601	38.8
2602	45.1
2603	40.9
2604	45.1
2605	44
2606	44
2607	41.9
2608	44
2609	36.7
2610	33.6
2611	39.8
2612	28.3
2613	24.1
2614	12.6
2615	15.7
2616	13.6
2617	10.5
2618	12.6
2619	10.5
2620	10.5
2621	15.7
2622	12.6
2623	15.7
2624	13.6
2625	14.7
2626	13.6
2627	15.7
2628	17.8
2629	18.9
2630	17.8
2631	18.9
2632	15.7
2633	17.8
2634	13.6
2635	15.7
2636	14.7
2637	15.7
2638	18.9
2639	21
2640	21
2641	19.9
2642	24.1
2643	21
2644	21
2645	19.9
2646	21
2647	25.2
2648	21
2649	25.2
2650	26.2
2651	29.4
2652	33.6
2653	33.6
2654	31.5
2655	33.6
2656	31.5
2657	36.7
2658	38.8
2659	41.9
2660	41.9
2661	38.8
2662	49.3
2663	52.4
2664	47.2
2665	47.2
2666	49.3
2667	47.2
2668	46.1
2669	59.8
2670	55.6
2671	59.8
2672	59.8
2673	62.9
2674	59.8
2675	61.9
2676	66.1
2677	65
2678	70.3
2679	70.3
2680	65
2681	61.9
2682	61.9
2683	66.1
2684	67.1
2685	65
2686	68.2
2687	68.2
2688	67.1
2689	62.9
2690	49.3
2691	48.2
2692	52.4
2693	54.5
2694	51.4
2695	50.3
2696	49.3
2697	49.3
2698	49.3
2699	47.2
2700	57.7
2701	56.6
2702	49.3
2703	59.8
2704	62.9
2705	62.9
2706	65
2707	65
2708	65
2709	62.9
2710	70.3
2711	68.2
2712	67.1
2713	58.7
2714	68.2
2715	65
2716	68.2
2717	67.1
2718	73.4
2719	73.4
2720	72.4
2721	55.6
2722	62.9
2723	67.1
2724	65
2725	68.2
2726	75.5
2727	73.4
2728	75.5
2729	75.5
2730	73.4
2731	69.2
2732	59.8
2733	73.4
2734	75.5
2735	70.3
2736	75.5
2737	75.5
2738	73.4
2739	70.3
2740	59.8
2741	62.9
2742	65
2743	61.9
2744	66.1
2745	61.9
2746	59.8
2747	68.2
2748	62.9
2749	72.4
2750	68.2
2751	73.4
2752	60.8
2753	70.3
2754	75.5
2755	76.5
2756	75.5
2757	71.3
2758	54.5
2759	66.1
2760	59.8
2761	40.9
2762	33.6
2763	38.8
2764	38.8
2765	31.5
2766	26.2
2767	28.3
2768	29.4
2769	38.8
2770	36.7
2771	36.7
2772	35.7
2773	34.6
2774	36.7
2775	40.9
2776	57.7
2777	68.2
2778	64
2779	61.9
2780	76.5
2781	71.3
2782	59.8
2783	68.2
2784	70.3
2785	65
2786	62.9
2787	59.8
2788	44
2789	54.5
2790	57.7
2791	47.2
2792	55.6
2793	51.4
2794	55.6
2795	51.4
2796	52.4
2797	54.5
2798	52.4
2799	54.5
2800	59.8
2801	58.7
2802	57.7
2803	61.9
2804	62.9
2805	65
2806	65
2807	65
2808	68.2
2809	65
2810	52.4
2811	52.4
2812	61.9
2813	57.7
2814	62.9
2815	65
2816	61.9
2817	68.2
2818	68.2
2819	67.1
2820	68.2
2821	61.9
2822	66.1
2823	72.4
2824	75.5
2825	73.4
2826	72.4
2827	76.5
2828	70.3
2829	53.5
2830	62.9
2831	57.7
2832	38.8
2833	54.5
2834	49.3
2835	50.3
2836	44
2837	47.2
2838	52.4
2839	47.2
2840	49.3
2841	47.2
2842	49.3
2843	47.2
2844	49.3
2845	56.6
2846	55.6
2847	65
2848	56.6
2849	54.5
2850	56.6
2851	57.7
2852	52.4
2853	52.4
2854	52.4
2855	54.5
2856	49.3
2857	54.5
2858	54.5
2859	52.4
2860	51.4
2861	57.7
2862	54.5
2863	57.7
2864	52.4
2865	49.3
2866	41.9
2867	47.2
2868	41.9
2869	45.1
2870	40.9
2871	41.9
2872	41.9
2873	38.8
2874	38.8
2875	41.9
2876	52.4
2877	52.4
2878	61.9
2879	51.4
2880	55.6
2881	56.6
2882	65
2883	66.1
2884	54.5
2885	55.6
2886	51.4
2887	57.7
2888	57.7
2889	56.6
2890	57.7
2891	57.7
2892	43
2893	41.9
2894	31.5
2895	40.9
2896	41.9
2897	38.8
2898	36.7
2899	32.5
2900	26.2
2901	31.5
2902	28.3
2903	31.5
2904	28.3
2905	28.3
2906	41.9
2907	36.7
2908	36.7
2909	54.5
2910	48.2
2911	38.8
2912	47.2
2913	49.3
2914	59.8
2915	57.7
2916	57.7
2917	43
2918	44
2919	47.2
2920	49.3
2921	62.9
2922	56.6
2923	57.7
2924	38.8
2925	47.2
2926	47.2
2927	57.7
2928	56.6
2929	57.7
2930	47.2
2931	44
2932	41.9
2933	49.3
2934	47.2
2935	46.1
2936	50.3
2937	45.1
2938	31.5
2939	28.3
2940	17.8
2941	29.4
2942	23.1
2943	21
2944	26.2
2945	26.2
2946	26.2
2947	28.3
2948	28.3
2949	27.3
2950	36.7
2951	36.7
2952	36.7
2953	40.9
2954	39.8
2955	40.9
2956	36.7
2957	38.8
2958	39.8
2959	49.3
2960	49.3
2961	46.1
2962	50.3
2963	54.5
2964	49.3
2965	52.4
2966	52.4
2967	51.4
2968	57.7
2969	59.8
2970	57.7
2971	48.2
2972	46.1
2973	49.3
2974	48.2
2975	40.9
2976	45.1
2977	46.1
2978	47.2
2979	39.8
2980	34.6
2981	33.6
2982	31.5
2983	33.6
2984	31.5
2985	28.3
2986	31.5
2987	31.5
2988	28.3
2989	24.1
2990	26.2
2991	28.3
2992	14.7
2993	21
2994	23.1
2995	21
2996	21
2997	17.8
2998	13.6
2999	28.3
3000	33.6
3001	34.6
3002	31.5
3003	33.6
3004	33.6
3005	34.6
3006	35.7
3007	50.3
3008	59.8
3009	75.5
3010	93.3
3011	95.4
3012	96.5
3013	96.5
3014	94.4
3015	97.5
3016	94.4
3017	96.5
3018	94.4
3019	97.5
3020	94.4
3021	96.5
3022	94.4
3023	97.5
3024	94.4
3025	96.5
3026	94.4
3027	97.5
3028	93.3
3029	97.5
3030	94.4
3031	97.5
3032	93.3
3033	97.5
3034	94.4
3035	96.5
3036	94.4
3037	97.5
3038	94.4
3039	95.4
3040	95.4
3041	94.4
3042	97.5
3043	94.4
3044	96.5
3045	94.4
3046	97.5
3047	94.4
3048	96.5
3049	94.4
3050	97.5
3051	94.4
3052	96.5
3053	94.4
3054	97.5
3055	94.4
3056	96.5
3057	94.4
3058	97.5
3059	94.4
3060	96.5
3061	94.4
3062	97.5
3063	94.4
3064	96.5
3065	94.4
3066	97.5
3067	93.3
3068	97.5
3069	94.4
3070	97.5
3071	93.3
3072	97.5
3073	94.4
3074	96.5
3075	94.4
3076	97.5
3077	94.4
3078	96.5
3079	94.4
3080	94.4
3081	97.5
3082	94.4
3083	96.5
3084	94.4
3085	97.5
3086	94.4
3087	96.5
3088	94.4
3089	97.5
3090	94.4
3091	96.5
3092	94.4
3093	97.5
3094	94.4
3095	96.5
3096	94.4
3097	97.5
3098	94.4
3099	96.5
3100	94.4
3101	97.5
3102	94.4
3103	96.5
3104	94.4
3105	97.5
3106	93.3
3107	97.5
3108	94.4
3109	97.5
3110	93.3
3111	97.5
3112	94.4
3113	96.5
3114	94.4
3115	97.5
3116	94.4
3117	96.5
3118	94.4
3119	94.4
3120	97.5
3121	94.4
3122	96.5
3123	94.4
3124	97.5
3125	94.4
3126	96.5
3127	94.4
3128	97.5
3129	94.4
3130	96.5
3131	94.4
3132	97.5
3133	94.4
3134	96.5
3135	94.4
3136	97.5
3137	94.4
3138	96.5
3139	94.4
3140	97.5
3141	94.4
3142	96.5
3143	94.4
3144	97.5
3145	93.3
3146	97.5
3147	94.4
3148	97.5
3149	93.3
3150	97.5
3151	94.4
3152	96.5
3153	94.4
3154	97.5
3155	94.4
3156	96.5
3157	94.4
3158	94.4
3159	97.5
3160	94.4
3161	96.5
3162	94.4
3163	97.5
3164	94.4
3165	96.5
3166	94.4
3167	97.5
3168	94.4
3169	96.5
3170	94.4
3171	97.5
3172	94.4
3173	96.5
3174	94.4
3175	97.5
3176	94.4
3177	96.5
3178	94.4
3179	97.5
3180	94.4
3181	96.5
3182	94.4
3183	97.5
3184	93.3
3185	97.5
3186	94.4
3187	97.5
3188	93.3
3189	97.5
3190	94.4
3191	96.5
3192	94.4
3193	97.5
3194	94.4
3195	96.5
3196	94.4
3197	94.4
3198	97.5
3199	94.4
3200	96.5
3201	94.4
3202	97.5
3203	94.4
3204	96.5
3205	94.4
3206	97.5
3207	94.4
3208	96.5
3209	94.4
3210	97.5
3211	94.4
3212	96.5
3213	94.4
3214	97.5
3215	94.4
3216	96.5
3217	94.4
3218	97.5
3219	94.4
3220	96.5
3221	94.4
3222	97.5
3223	93.3
3224	97.5
3225	94.4
3226	97.5
3227	93.3
3228	97.5
3229	94.4
3230	96.5
3231	94.4
3232	97.5
3233	94.4
3234	96.5
3235	94.4
3236	95.4
3237	96.5
3238	94.4
3239	96.5
3240	94.4
3241	97.5
3242	94.4
3243	96.5
3244	94.4
3245	97.5
3246	94.4
3247	96.5
3248	94.4
3249	97.5
3250	94.4
3251	96.5
3252	94.4
3253	97.5
3254	94.4
3255	96.5
3256	94.4
3257	97.5
3258	94.4
3259	96.5
3260	94.4
3261	97.5
3262	94.4
3263	96.5
3264	94.4
3265	97.5
3266	93.3
3267	97.5
3268	94.4
3269	96.5
3270	94.4
3271	97.5
3272	94.4
3273	96.5
3274	94.4
3275	97.5
3276	94.4
3277	94.4
3278	96.5
3279	94.4
3280	97.5
3281	94.4
3282	96.5
3283	94.4
3284	97.5
3285	94.4
3286	96.5
3287	94.4
3288	97.5
3289	94.4
3290	96.5
3291	94.4
3292	97.5
3293	94.4
3294	96.5
3295	94.4
3296	97.5
3297	94.4
3298	96.5
3299	94.4
3300	97.5
3301	94.4
3302	96.5
3303	94.4
3304	97.5
3305	94.4
3306	96.5
3307	94.4
3308	97.5
3309	94.4
3310	96.5
3311	94.4
3312	95.4
3313	95.4
3314	94.4
3315	97.5
3316	94.4
3317	96.5
3318	94.4
3319	97.5
3320	94.4
3321	96.5
3322	94.4
3323	97.5
3324	94.4
3325	96.5
3326	94.4
3327	97.5
3328	94.4
3329	96.5
3330	94.4
3331	97.5
3332	94.4
3333	96.5
3334	94.4
3335	97.5
3336	94.4
3337	96.5
3338	94.4
3339	97.5
3340	94.4
3341	96.5
3342	94.4
3343	97.5
3344	94.4
3345	96.5
3346	94.4
3347	97.5
3348	94.4
3349	96.5
3350	94.4
3351	97.5
3352	93.3
3353	94.4
3354	97.5
3355	94.4
3356	96.5
3357	94.4
3358	97.5
3359	94.4
3360	96.5
3361	94.4
3362	97.5
3363	94.4
3364	96.5
3365	94.4
3366	97.5
3367	94.4
3368	96.5
3369	94.4
3370	97.5
3371	94.4
3372	96.5
3373	94.4
3374	97.5
3375	94.4
3376	96.5
3377	94.4
3378	97.5
3379	94.4
3380	96.5
3381	94.4
3382	97.5
3383	94.4
3384	96.5
3385	94.4
3386	97.5
3387	94.4
3388	96.5
3389	94.4
3390	97.5
3391	93.3
3392	94.4
3393	97.5
3394	94.4
3395	96.5
3396	94.4
3397	97.5
3398	94.4
3399	96.5
3400	94.4
3401	97.5
3402	94.4
3403	96.5
3404	94.4
3405	97.5
3406	94.4
3407	96.5
3408	94.4
3409	97.5
3410	94.4
3411	96.5
3412	94.4
3413	97.5
3414	94.4
3415	96.5
3416	94.4
3417	97.5
3418	94.4
3419	96.5
3420	94.4
3421	97.5
3422	94.4
3423	96.5
3424	94.4
3425	97.5
3426	94.4
3427	96.5
3428	94.4
3429	97.5
3430	93.3
3431	94.4
3432	97.5
3433	94.4
3434	96.5
3435	94.4
3436	97.5
3437	94.4
3438	96.5
3439	94.4
3440	97.5
3441	94.4
3442	96.5
3443	94.4
3444	97.5
3445	94.4
3446	96.5
3447	94.4
3448	97.5
3449	94.4
3450	96.5
3451	94.4
3452	97.5
3453	94.4
3454	96.5
3455	94.4
3456	97.5
3457	94.4
3458	96.5
3459	94.4
3460	97.5
3461	94.4
3462	96.5
3463	94.4
3464	97.5
3465	94.4
3466	96.5
3467	94.4
3468	97.5
3469	93.3
3470	94.4
3471	97.5
3472	94.4
3473	96.5
3474	94.4
3475	97.5
3476	94.4
3477	96.5
3478	94.4
3479	97.5
3480	94.4
3481	96.5
3482	94.4
3483	97.5
3484	94.4
3485	96.5
3486	94.4
3487	97.5
3488	94.4
3489	96.5
3490	94.4
3491	97.5
3492	94.4
3493	96.5
3494	94.4
3495	97.5
3496	94.4
3497	96.5
3498	94.4
3499	97.5
3500	0

==> figures/covergence_BBCC_FQ/flow1.txt <==
1	1.86883
2	55.0391
3	85.4969
4	98.7273
5	98.5875
6	97.9699
7	96.8287
8	96.8834
9	97.9848
10	97.5628
11	98.1101
12	96.2906
13	97.6203
14	97.4696
15	97.0385
16	96.4754
17	99.7846
18	97.7353
19	97.6207
20	96.1886
21	97.3473
22	97.1668
23	96.9448
24	99.007
25	97.2692
26	98.1657
27	97.0732
28	96.7588
29	97.8418
30	98.142
31	97.1988
32	96.4412
33	98.8762
34	98.6458
35	95.2217
36	98.8669
37	97.4809
38	97.5048
39	98.1772
40	97.1315
41	97.7368
42	97.5743
43	97.8306
44	97.7406
45	97.5641
46	97.8741
47	97.8515
48	98.2006
49	96.4446
50	97.4109
51	97.667
52	97.9583
53	97.6238
54	97.761
55	96.6987
56	97.3533
57	98.5406
58	97.4585
59	97.2947
60	97.0855
61	96.9661
62	98.4459
63	96.8386
64	98.844
65	97.6206
66	96.957
67	96.9106
68	97.7026
69	97.8934
70	96.97
71	97.6099
72	97.4349
73	97.4347
74	97.3203
75	97.2252
76	97.1208
77	97.1551
78	98.8326
79	97.6327
80	97.6447
81	97.7496
82	97.2273
83	97.0277
84	97.4232
85	97.7705
86	97.1673
87	98.879
88	97.808
89	96.8763
90	97.5439
91	98.1216
92	97.8657
93	96.9668
94	97.572
95	97.4467
96	97.4699
97	97.5631
98	97.5356
99	97.6656
100	97.5254
101	97.8981
102	98.1637
103	97.5397
104	97.6444
105	97.493
106	97.5392
107	97.6799
108	97.7702
109	97.4909
110	98.6695
111	97.4698
112	97.2872
113	98.3113
114	98.0281
115	97.3881
116	96.6314
117	97.8884
118	97.9238
119	97.7612
120	97.8775
121	97.7749
122	98.1793
123	97.6534
124	96.3173
125	99.2202
126	97.6675
127	97.4
128	97.4697
129	97.248
130	97.4273
131	97.2025
132	96.5617
133	98.3234
134	98.5991
135	97.3534
136	96.8647
137	97.1357
138	98.052
139	97.491
140	97.6419
141	97.7264
142	97.4691
143	97.3652
144	97.4698
145	97.2386
146	97.5158
147	96.8527
148	98.5064
149	98.4284
150	97.2129
151	96.7943
152	97.5257
153	98.4883
154	97.117
155	97.6328
156	97.6681
157	97.6442
158	97.458
159	97.3413
160	97.491
161	97.7398
162	97.3542
163	98.9027
164	97.6694
165	96.8761
166	97.8541
167	98.0033
168	97.8428
169	97.0295
170	95.9207
171	97.6561
172	97.6677
173	97.6365
174	97.5284
175	97.7613
176	97.9509
177	97.1989
178	97.7259
179	97.0973
180	97.9822
181	98.6695
182	97.3068
183	97.2896
184	96.5005
185	99.3463
186	97.6791
187	97.5623
188	97.6122
189	97.3539
190	97.2958
191	97.563
192	97.2721
193	96.8093
194	98.6433
195	98.4482
196	97.1793
197	96.7136
198	97.7028
199	98.2388
200	97.0602
201	97.7629
202	97.7144
203	97.7493
204	97.4342
205	97.2483
206	96.7246
207	99.9158
208	95.7927
209	98.1023
210	97.2137
211	97.3652
212	97.0277
213	97.1648
214	97.7263
215	98.3788
216	97.0861
217	96.8428
218	98.0406
219	97.8541
220	96.9229
221	96.3986
222	96.6869
223	97.4252
224	97.3301
225	97.4592
226	97.4693
227	98.5063
228	97.4465
229	97.6795
230	96.7571
231	98.0632
232	97.9474
233	96.7746
234	96.0843
235	97.8698
236	97.9712
237	96.2244
238	99.9045
239	97.1015
240	98.1342
241	97.6219
242	97.6933
243	97.4617
244	97.5341
245	97.3998
246	97.4119
247	97.1004
248	97.7612
249	97.0382
250	97.959
251	98.4211
252	97.9686
253	96.9435
254	96.1164
255	97.9232
256	97.7492
257	97.6796
258	97.7756
259	98.0407
260	97.4816
261	98.2013
262	96.7708
263	97.0627
264	96.9222
265	97.4815
266	97.2864
267	97.4232
268	97.1673
269	96.6782
270	98.1955
271	98.5885
272	97.6913
273	96.9575
274	96.95
275	97.8875
276	97.6211
277	96.4683
278	97.4217
279	97.5557
280	97.3076
281	97.0158
282	96.4097
283	99.8451
284	95.9912
285	97.6086
286	97.2255
287	96.9462
288	97.132
289	98.7509
290	97.214
291	97.2571
292	97.6418
293	97.1434
294	97.8075
295	98.2848
296	97.4348
297	96.8308
298	96.5066
299	97.656
300	97.6213
301	97.7169
302	97.6094
303	97.6095
304	97.1904
305	97.531
306	96.9682
307	97.5485
308	97.3299
309	98.192
310	98.3198
311	97.1904
312	96.6431
313	97.0314
314	97.5443
315	97.6238
316	97.7841
317	97.7376
318	97.5848
319	97.4231
320	97.2131
321	97.2521
322	97.0038
323	96.9487
324	97.0381
325	97.019
326	98.4116
327	98.2712
328	97.3765
329	96.4331
330	97.1553
331	97.6819
332	98.3082
333	96.9108
334	97.4699
335	98.0494
336	97.6559
337	96.6356
338	97.5841
339	97.4483
340	97.4465
341	97.4114
342	97.47
343	97.7119
344	97.2599
345	98.7978
346	97.5401
347	97.1588
348	97.912
349	98.2737
350	97.3765
351	97.0269
352	97.3738
353	98.4251
354	97.4118
355	96.8444
356	97.7722
357	97.9676
358	97.2369
359	96.5009
360	97.304
361	97.3184
362	97.4465
363	97.5274
364	97.3651
365	97.19
366	97.5165
367	97.4334
368	97.039
369	97.8076
370	97.1555
371	97.6909
372	97.8806
373	97.7219
374	96.7244
375	97.2837
376	98.2967
377	98.3198
378	97.1686
379	96.6338
380	97.2364
381	97.9124
382	98.588
383	95.9297
384	99.2747
385	97.3884
386	97.7396
387	97.2167
388	97.2225
389	97.3509
390	97.1904
391	97.0269
392	97.1439
393	98.8092
394	97.5193
395	96.7828
396	97.5282
397	97.9238
398	97.5142
399	96.783
400	98.6814
401	98.4601
402	97.0644
403	96.643
404	97.4587
405	97.6446
406	97.9704
407	97.9242
408	97.6326
409	97.4466
410	97.5167
411	97.3528
412	97.3882
413	96.9809
414	97.0524
415	97.1199
416	97.1434
417	98.6812
418	97.7737
419	97.2061
420	96.6437
421	97.505
422	97.5631
423	96.9693
424	98.0293
425	98.3788
426	97.3565
427	97.0534
428	96.6474
429	97.1329
430	97.5055
431	97.7305
432	97.4694
433	97.4005
434	97.4587
435	97.2719
436	96.8657
437	98.3129
438	98.6583
439	97.6453
440	97.0975
441	96.5854
442	97.7614
443	97.5441
444	98.0178
445	97.0401
446	97.9749
447	98.2044
448	97.3069
449	96.5145
450	96.5502
451	99.9072
452	96.9222
453	96.2934
454	99.1492
455	97.6595
456	97.3529
457	97.6119
458	97.083
459	96.9685
460	97.1893
461	97.0508
462	96.7966
463	98.4015
464	98.2709
465	97.4324
466	96.5613
467	96.7339
468	97.7496
469	97.9356
470	97.7274
471	97.7959
472	97.677
473	97.3161
474	97.0287
475	97.0502
476	97.0972
477	97.0041
478	98.2146
479	98.4709
480	97.7839
481	96.806
482	96.5165
483	97.5866
484	97.5863
485	98.0056
486	97.7492
487	97.5043
488	96.8175
489	98.2827
490	97.3066
491	96.9222
492	96.3632
493	97.8224
494	97.5515
495	97.8309
496	97.9795
497	95.8161
498	99.1352
499	97.8309
500	97.7032
501	97.438
502	96.1293
503	86.2655
504	51.7918
505	50.2448
506	48.1352
507	49.3229
508	49.1135
509	48.8705
510	48.5793
511	49.8922
512	47.5994
513	49.3697
514	48.9271
515	48.8222
516	48.5079
517	48.4495
518	48.6823
519	48.7514
520	49.2298
521	48.3797
522	49.2882
523	49.125
524	48.1455
525	50.6044
526	48.7743
527	48.5542
528	49.975
529	47.599
530	49.0903
531	49.6712
532	48.997
533	49.822
534	49.0321
535	49.345
536	49.9156
537	48.9268
538	50.5109
539	48.3784
540	49.298
541	49.5325
542	48.949
543	48.462
544	50.0102
545	47.9486
546	49.9626
547	48.5206
548	48.2052
549	50.8835
550	49.125
551	48.5095
552	49.8351
553	49.1599
554	48.4728
555	50.3493
556	48.1233
557	49.7073
558	48.9959
559	47.9721
560	49.7774
561	47.8323
562	50.6377
563	49.1959
564	48.2984
565	49.0772
566	50.3243
567	48.869
568	50.6389
569	49.0553
570	48.6472
571	49.5223
572	47.9592
573	49.8924
574	48.1
575	48.8223
576	51.0117
577	48.531
578	48.9156
579	49.3578
580	48.3212
581	49.9286
582	49.4617
583	48.31
584	50.1266
585	47.9952
586	49.2785
587	48.8942
588	49.0206
589	48.6479
590	48.5081
591	49.1487
592	48.6243
593	48.8334
594	49.067
595	48.9641
596	49.8706
597	48.7761
598	48.3226
599	49.7891
600	49.4977
601	48.1236
602	50.0103
603	48.9852
604	47.8929
605	52.2234
606	47.7857
607	49.3468
608	49.4862
609	49.8473
610	49.1134
611	48.9156
612	48.3711
613	49.9542
614	47.6465
615	49.4396
616	49.8007
617	48.6126
618	48.3566
619	49.6728
620	48.6127
621	48.4834
622	48.3567
623	48.3099
624	50.6627
625	48.4381
626	49.8822
627	49.3351
628	48.9972
629	48.9067
630	49.8495
631	48.2521
632	50.2898
633	47.9022
634	49.0904
635	49.1603
636	48.7283
637	48.6825
638	48.731
639	48.9388
640	48.5662
641	48.4498
642	49.1836
643	48.4381
644	49.8008
645	49.1601
646	49.7538
647	48.4614
648	48.6479
649	48.9274
650	49.3699
651	48.3797
652	48.7175
653	49.1951
654	48.5545
655	49.4068
656	49.6379
657	48.7876
658	48.345
659	50.092
660	49.7773
661	49.5446
662	49.4056
663	48.7194
664	48.5683
665	49.8009
666	48.6032
667	48.566
668	48.3565
669	49.0087
670	48.8341
671	50.3831
672	48.7304
673	48.6615
674	48.6131
675	48.8217
676	48.8689
677	48.7177
678	48.415
679	48.3913
680	48.6362
681	48.7091
682	48.6381
683	48.485
684	48.834
685	49.358
686	48.3101
687	50.1036
688	49.2297
689	48.3212
690	51.6567
691	47.8577
692	51.6178
693	47.32
694	51.1167
695	48.6012
696	48.7525
697	49.0905
698	50.4179
699	48.4994
700	49.0109
701	49.5679
702	48.3218
703	50.1632
704	49.032
705	48.0538
706	50.5111
707	48.6012
708	48.9051
709	49.5697
710	47.5435
711	49.6729
712	49.649
713	48.5894
714	48.4845
715	48.7525
716	48.8223
717	48.9986
718	48.4276
719	50.7209
720	48.4848
721	48.2519
722	50.488
723	47.8789
724	49.9173
725	50.1607
726	47.6016
727	49.4509
728	49.2438
729	49.8358
730	49.1251
731	48.345
732	49.5679
733	48.6942
734	48.3331
735	49.0807
736	49.3815
737	48.6711
738	50.0453
739	47.7974
740	49.2415
741	49.7075
742	49.1015
743	50.1075
744	48.9644
745	49.4632
746	49.4163
747	48.38
748	50.7442
749	49.0205
750	49.1484
751	50.0219
752	47.9591
753	50.0455
754	48.5081
755	48.8921
756	48.8691
757	49.0438
758	48.799
759	48.7293
760	48.5563
761	48.7197
762	48.8458
763	49.0437
764	48.6244
765	49.6377
766	48.7642
767	48.8689
768	48.9967
769	48.7324
770	48.6242
771	48.4147
772	49.5677
773	49.8009
774	49.0904
775	49.2067
776	48.5664
777	48.1242
778	50.4318
779	48.1123
780	49.0902
781	49.5446
782	48.9157
783	48.0071
784	50.1756
785	47.9021
786	48.8818
787	49.1856
788	48.6362
789	48.51
790	49.7542
791	48.5662
792	49.172
793	48.7292
794	48.7641
795	49.7311
796	47.6248
797	49.6147
798	50.453
799	49.137
800	48.7176
801	48.7875
802	48.9036
803	48.7171
804	49.5833
805	48.0325
806	49.999
807	48.613
808	49.7193
809	49.1155
810	49.3462
811	50.1034
812	48.2635
813	50.2543
814	48.4142
815	49.1721
816	49.1951
817	48.8123
818	48.6356
819	49.8819
820	47.5995
821	49.3222
822	49.4613
823	49.8109
824	49.9055
825	48.7524
826	48.4375
827	49.416
828	48.4949
829	49.6954
830	49.4964
831	48.0654
832	50.0121
833	49.0432
834	47.9487
835	50.2186
836	48.4967
837	48.5074
838	49.6028
839	48.9039
840	49.0202
841	48.8107
842	48.9154
843	48.5193
844	48.4863
845	48.5645
846	48.9374
847	49.4513
848	48.9504
849	48.2868
850	49.1484
851	49.463
852	48.7998
853	50.1499
854	47.7508
855	49.8238
856	48.3912
857	49.9522
858	48.1237
859	50.1035
860	48.2648
861	49.0884
862	49.3451
863	48.4628
864	48.6245
865	50.4877
866	48.1583
867	49.9751
868	48.9629
869	49.1599
870	48.5658
871	49.9288
872	47.9488
873	49.8356
874	49.9872
875	47.7743
876	50.1615
877	48.1839
878	48.7759
879	50.15
880	48.2401
881	50.2548
882	48.4263
883	49.1718
884	49.0786
885	48.5799
886	49.3698
887	48.9737
888	48.3214
889	50.5462
890	48.997
891	48.6359
892	49.9405
893	49.0112
894	48.2305
895	50.4552
896	47.9956
897	49.4629
898	49.1836
899	48.8573
900	49.532
901	48.9854
902	48.6844
903	47.7063
904	49.9396
905	48.3915
906	49.2766
907	48.4149
908	50.0103
909	47.7627
910	49.3578
911	48.9419
912	48.9737
913	48.6709
914	49.0438
915	48.6491
916	49.4962
917	49.7542
918	48.0651
919	50.0456
920	48.5539
921	50.3816
922	49.3113
923	49.6959
924	48.9386
925	48.9269
926	48.5998
927	48.4026
928	48.6943
929	48.601
930	48.7175
931	48.5333
932	48.3333
933	48.3913
934	48.4847
935	49.3943
936	48.205
937	48.7874
938	50.0217
939	48.3435
940	52.1183
941	47.8557
942	49.7177
943	49.1465
944	48.798
945	48.5183
946	48.6148
947	48.8455
948	48.9154
949	47.7843
950	49.3132
951	49.8001
952	48.892
953	50.2534
954	48.9268
955	48.7059
956	48.764
957	48.3664
958	48.2509
959	51.0119
960	47.5413
961	51.1386
962	49.428
963	48.7749
964	49.2182
965	49.7066
966	47.9007
967	49.8578
968	48.6009
969	50.4084
970	49.3463
971	48.3912
972	49.9036
973	48.5324
974	50.3002
975	48.2283
976	50.3014
977	48.5776
978	49.3335
979	48.1469
980	50.511
981	48.0884
982	50.3364
983	48.671
984	49.6142
985	49.3928
986	48.4497
987	50.0334
988	48.1818
989	50.1849
990	47.8789
991	49.4979
992	49.2531
993	48.8322
994	48.9037
995	49.2414
996	48.393
997	48.3796
998	51.4777
999	48.601
1000	49.9971
1001	47.8673
1002	49.824
1003	44.7343
1004	31.4228
1005	33.7505
1006	32.0506
1007	32.6335
1008	32.8199
1009	32.6803
1010	32.9123
1011	33.0773
1012	32.5633
1013	31.701
1014	34.6243
1015	33.0645
1016	33.1345
1017	32.3191
1018	32.6792
1019	32.0636
1020	32.4824
1021	32.8892
1022	32.4588
1023	33.5647
1024	32.948
1025	33.3556
1026	33.0868
1027	32.8775
1028	32.0397
1029	33.8564
1030	32.3322
1031	32.6569
1032	32.2724
1033	32.9598
1034	32.3887
1035	32.8896
1036	31.9347
1037	34.9046
1038	31.8883
1039	34.6017
1040	31.6205
1041	34.4146
1042	32.4699
1043	32.0861
1044	33.1576
1045	31.8532
1046	34.5435
1047	32.6095
1048	32.5046
1049	32.3184
1050	32.6093
1051	32.5279
1052	31.7827
1053	34.3216
1054	31.8533
1055	34.2058
1056	32.4948
1057	32.1193
1058	33.0528
1059	31.9814
1060	34.2757
1061	31.9225
1062	34.101
1063	32.5043
1064	32.2618
1065	32.8433
1066	32.2485
1067	33.7632
1068	32.3199
1069	33.7167
1070	32.6918
1071	32.5627
1072	32.6694
1073	32.1678
1074	32.7957
1075	31.9814
1076	33.8089
1077	31.8525
1078	33.5768
1079	32.483
1080	32.3065
1081	33.4355
1082	32.5753
1083	32.668
1084	33.3555
1085	33.2501
1086	33.0415
1087	33.3081
1088	32.7609
1089	32.3765
1090	31.8183
1091	33.577
1092	31.8533
1093	34.9745
1094	32.6448
1095	32.9937
1096	33.5645
1097	31.9929
1098	34.6122
1099	31.7019
1100	34.1117
1101	32.6561
1102	32.4122
1103	32.5055
1104	32.8082
1105	32.0512
1106	34.7532
1107	31.4691
1108	34.5556
1109	31.6429
1110	34.0778
1111	32.3308
1112	32.691
1113	32.1557
1114	33.5761
1115	32.2367
1116	32.8079
1117	33.1112
1118	33.4386
1119	32.7259
1120	33.309
1121	32.75
1122	32.2841
1123	31.9115
1124	33.7746
1125	32.3416
1126	34.1943
1127	32.1327
1128	32.7851
1129	32.6558
1130	32.2143
1131	32.8673
1132	32.0177
1133	33.7518
1134	32.0279
1135	34.765
1136	31.7486
1137	34.4506
1138	31.6903
1139	33.9023
1140	32.6335
1141	32.3066
1142	32.459
1143	32.6444
1144	32.3657
1145	32.2726
1146	32.6569
1147	31.9806
1148	33.6576
1149	31.8293
1150	34.7173
1151	31.7136
1152	34.3681
1153	32.6567
1154	32.0405
1155	33.4954
1156	31.8874
1157	34.5552
1158	31.8532
1159	34.3447
1160	31.5737
1161	34.1475
1162	32.3307
1163	32.3542
1164	32.6336
1165	32.6104
1166	32.4125
1167	32.9946
1168	32.1089
1169	32.901
1170	32.0626
1171	33.6111
1172	32.7501
1173	33.5528
1174	32.9131
1175	32.7616
1176	32.2376
1177	33.0179
1178	32.8316
1179	33.6586
1180	32.5869
1181	33.2041
1182	32.587
1183	33.1344
1184	32.5395
1185	32.3074
1186	32.2136
1187	32.4123
1188	32.6212
1189	32.3075
1190	32.8315
1191	32.0279
1192	32.7739
1193	32.5755
1194	33.0179
1195	33.0868
1196	33.74
1197	32.133
1198	34.4379
1199	32.6802
1200	32.1667
1201	33.3091
1202	32.2375
1203	34.0311
1204	32.6234
1205	33.7166
1206	32.4241
1207	33.4835
1208	33.1692
1209	32.9589
1210	32.7027
1211	33.1123
1212	32.7143
1213	32.1795
1214	32.8548
1215	32.0407
1216	32.6568
1217	32.8083
1218	32.6095
1219	33.6118
1220	33.1458
1221	32.6453
1222	34.031
1223	31.8192
1224	34.4152
1225	32.0514
1226	32.8781
1227	32.262
1228	33.3901
1229	32.5745
1230	34.2175
1231	32.2728
1232	34.0301
1233	31.8175
1234	33.7974
1235	32.4698
1236	32.3539
1237	32.3649
1238	33.0073
1239	33.6233
1240	33.4838
1241	31.7835
1242	34.6017
1243	31.6436
1244	34.4038
1245	32.4589
1246	32.2269
1247	32.9236
1248	32.1911
1249	33.9256
1250	32.2134
1251	33.8563
1252	32.6104
1253	32.517
1254	32.7252
1255	31.7826
1256	34.8813
1257	32.8781
1258	32.7964
1259	32.354
1260	31.8991
1261	33.4952
1262	31.7718
1263	34.6716
1264	31.5039
1265	34.4386
1266	32.4589
1267	32.5985
1268	32.5637
1269	32.3064
1270	32.8199
1271	32.0746
1272	32.8316
1273	32.3074
1274	33.1693
1275	32.6917
1276	34.0323
1277	32.3654
1278	33.6933
1279	32.819
1280	31.8884
1281	34.8231
1282	31.9231
1283	34.4737
1284	31.6908
1285	34.2866
1286	32.3771
1287	32.0388
1288	33.1342
1289	31.9108
1290	34.2756
1291	33.3897
1292	32.656
1293	32.2841
1294	32.4822
1295	32.6094
1296	32.389
1297	32.2378
1298	32.5628
1299	32.3539
1300	32.1553
1301	33.017
1302	32.4007
1303	32.2958
1304	32.7733
1305	32.5044
1306	32.6099
1307	32.4006
1308	32.2601
1309	32.4356
1310	32.4472
1311	32.1327
1312	32.5523
1313	32.2144
1314	33.2736
1315	32.1328
1316	34.5426
1317	32.7508
1318	32.2958
1319	32.8316
1320	31.9582
1321	32.8558
1322	32.5052
1323	33.1218
1324	32.4929
1325	34.2641
1326	32.3075
1327	33.9263
1328	32.7499
1329	32.0617
1330	33.5874
1331	31.8991
1332	33.5304
1333	31.7709
1334	34.5552
1335	32.4815
1336	32.2272
1337	32.4935
1338	33.0064
1339	32.6792
1340	33.5413
1341	34.2756
1342	32.5394
1343	32.1688
1344	33.2633
1345	32.1444
1346	34.2058
1347	32.4122
1348	33.8097
1349	32.7617
1350	32.6567
1351	32.5638
1352	32.7615
1353	33.1693
1354	33.2269
1355	33.1343
1356	32.5628
1357	33.9844
1358	33.5072
1359	32.528
1360	34.298
1361	32.7034
1362	32.9947
1363	32.9604
1364	32.517
1365	33.1692
1366	31.9114
1367	34.2405
1368	32.0747
1369	33.9371
1370	32.6337
1371	34.2515
1372	32.3542
1373	32.8783
1374	32.8086
1375	32.3181
1376	32.983
1377	32.0971
1378	32.75
1379	32.5053
1380	32.6452
1381	32.5521
1382	32.1201
1383	33.3081
1384	32.156
1385	34.2515
1386	32.3306
1387	34.0427
1388	32.8081
1389	32.0386
1390	33.6002
1391	31.8759
1392	33.5294
1393	32.4589
1394	32.167
1395	32.3889
1396	33.0398
1397	32.4021
1398	33.9961
1399	33.8215
1400	31.9698
1401	33.4504
1402	32.5522
1403	32.0979
1404	33.3103
1405	32.7616
1406	32.2252
1407	33.0055
1408	32.3658
1409	32.5522
1410	32.621
1411	32.2142
1412	32.7381
1413	31.935
1414	33.74
1415	31.8176
1416	34.8104
1417	31.6902
1418	34.1009
1419	31.9358
1420	34.0298
1421	32.8781
1422	33.1691
1423	32.552
1424	33.1336
1425	32.9715
1426	32.6331
1427	32.1551
1428	32.7966
1429	31.9698
1430	33.7623
1431	31.8176
1432	34.9628
1433	32.9014
1434	32.9004
1435	32.3439
1436	32.1794
1437	33.1451
1438	33.0521
1439	33.7285
1440	32.5753
1441	33.4605
1442	32.8315
1443	32.5639
1444	32.097
1445	33.1916
1446	32.0046
1447	34.2639
1448	32.1096
1449	34.0089
1450	32.6231
1451	32.4822
1452	32.7142
1453	32.4123
1454	33.542
1455	34.1359
1456	32.6919
1457	32.5993
1458	32.6558
1459	32.4706
1460	32.3541
1461	32.5287
1462	32.4938
1463	32.4705
1464	31.9581
1465	33.4608
1466	31.8641
1467	34.5078
1468	31.8874
1469	34.2406
1470	31.5387
1471	35.3354
1472	31.9698
1473	34.123
1474	33.1219
1475	33.4944
1476	32.1675
1477	33.6349
1478	31.8524
1479	34.7643
1480	31.8057
1481	34.4844
1482	31.5273
1483	34.1932
1484	32.5171
1485	32.7152
1486	32.6101
1487	32.284
1488	32.1678
1489	33.1337
1490	32.261
1491	33.181
1492	32.028
1493	34.2058
1494	32.2369
1495	33.9027
1496	32.6686
1497	32.4813
1498	32.4704
1499	34.4613
1500	32.1444
1501	33.845
1502	32.2957
1503	34.6715
1504	30.7235
1505	23.8056
1506	26.3435
1507	24.7255
1508	25.3537
1509	24.8777
1510	24.4702
1511	24.1206
1512	24.6673
1513	24.5042
1514	24.6085
1515	24.7134
1516	24.3996
1517	24.8426
1518	24.283
1519	24.5853
1520	24.085
1521	24.7837
1522	24.0734
1523	24.4337
1524	24.387
1525	24.4111
1526	24.387
1527	24.5393
1528	23.8283
1529	26.0998
1530	23.5837
1531	26.6587
1532	24.528
1533	25.1214
1534	25.762
1535	24.3995
1536	24.3063
1537	24.912
1538	24.8996
1539	24.3413
1540	25.0275
1541	24.1433
1542	26.1464
1543	23.6542
1544	26.0299
1545	24.4578
1546	23.8988
1547	25.2851
1548	23.922
1549	25.8899
1550	24.4576
1551	24.9928
1552	25.8896
1553	24.1083
1554	25.0179
1555	23.4335
1556	26.7867
1557	24.9113
1558	24.6201
1559	24.2948
1560	24.4337
1561	24.5625
1562	24.225
1563	24.5042
1564	24.5392
1565	24.1194
1566	24.5386
1567	24.0852
1568	25.0277
1569	24.3413
1570	25.1907
1571	25.4012
1572	24.0379
1573	26.1573
1574	24.294
1575	25.6338
1576	24.4105
1577	24.7022
1578	24.5508
1579	24.0043
1580	24.7839
1581	24.003
1582	25.412
1583	23.9453
1584	25.2722
1585	23.7589
1586	25.8318
1587	24.0734
1588	25.4244
1589	25.4469
1590	24.1665
1591	24.7489
1592	24.3301
1593	24.3877
1594	24.4804
1595	24.5153
1596	24.1194
1597	24.8532
1598	24.7023
1599	24.4469
1600	24.6317
1601	24.5393
1602	25.8079
1603	23.6542
1604	25.9478
1605	24.3873
1606	24.1783
1607	24.6201
1608	24.4337
1609	24.7839
1610	25.447
1611	23.8987
1612	25.7387
1613	24.3638
1614	24.1426
1615	24.6666
1616	24.4809
1617	24.7017
1618	25.3423
1619	24.19
1620	25.9826
1621	24.1665
1622	24.8414
1623	24.085
1624	26.4957
1625	23.9686
1626	25.9832
1627	24.3289
1628	25.7028
1629	25.9252
1630	23.9447
1631	26.8801
1632	24.3175
1633	24.3988
1634	24.5743
1635	24.7729
1636	23.9796
1637	25.4126
1638	24.1433
1639	25.1098
1640	24.492
1641	24.8648
1642	23.8873
1643	25.4592
1644	23.968
1645	25.2148
1646	23.9334
1647	25.2495
1648	24.7948
1649	24.8769
1650	24.9596
1651	24.2359
1652	26.7862
1653	24.3771
1654	24.1891
1655	24.5626
1656	24.7256
1657	24.3538
1658	24.3885
1659	25.2603
1660	23.957
1661	26.3792
1662	23.7235
1663	26.0299
1664	24.981
1665	24.7718
1666	24.4687
1667	24.7839
1668	24.4344
1669	24.3529
1670	24.8181
1671	24.2714
1672	25.9482
1673	24.4701
1674	23.5959
1675	26.6937
1676	24.749
1677	25.0633
1678	26.111
1679	23.1533
1680	26.495
1681	23.9803
1682	25.4592
1683	23.6769
1684	25.8434
1685	24.7951
1686	24.2591
1687	24.4225
1688	24.7833
1689	24.2245
1690	24.7833
1691	24.4461
1692	24.0727
1693	24.7715
1694	24.0379
1695	24.7256
1696	23.8871
1697	25.4358
1698	23.7816
1699	25.9826
1700	23.887
1701	26.589
1702	25.1105
1703	24.7255
1704	26.2513
1705	24.516
1706	28.0213
1707	24.3755
1708	25.8198
1709	24.8997
1710	24.9235
1711	25.5518
1712	23.7124
1713	26.1692
1714	24.3174
1715	24.4344
1716	24.2246
1717	24.0608
1718	24.4103
1719	24.0962
1720	24.7495
1721	24.2708
1722	24.7131
1723	24.2005
1724	24.1326
1725	24.8073
1726	27.09
1727	23.4795
1728	26.9967
1729	25.4479
1730	24.4812
1731	25.2965
1732	24.0756
1733	25.4723
1734	23.8522
1735	26.3445
1736	23.7589
1737	25.9952
1738	23.7591
1739	26.3678
1740	24.8423
1741	24.9356
1742	25.973
1743	24.3646
1744	24.4579
1745	24.5744
1746	24.6674
1747	23.8056
1748	26.2047
1749	23.7125
1750	26.6837
1751	24.9248
1752	24.8189
1753	26.1117
1754	24.353
1755	24.2016
1756	24.5392
1757	24.2598
1758	24.1783
1759	24.4591
1760	24.028
1761	24.9587
1762	24.0735
1763	24.7256
1764	24.2949
1765	24.3646
1766	24.7955
1767	24.8072
1768	24.4241
1769	24.9012
1770	24.1435
1771	26.1231
1772	23.5844
1773	26.0418
1774	24.6327
1775	24.6791
1776	24.2017
1777	25.8455
1778	24.9364
1779	24.8423
1780	24.283
1781	24.5162
1782	25.7739
1783	23.8406
1784	25.8439
1785	24.3879
1786	24.2715
1787	24.5404
1788	24.784
1789	24.1901
1790	26.0531
1791	23.6193
1792	25.9719
1793	24.2249
1794	23.9684
1795	25.2629
1796	24.9004
1797	24.3065
1798	24.2715
1799	24.5627
1800	24.0969
1801	25.6576
1802	24.3182
1803	24.4926
1804	23.7609
1805	25.7983
1806	24.5744
1807	25.0169
1808	24.7723
1809	24.6209
1810	25.7157
1811	23.2116
1812	26.2978
1813	24.483
1814	25.2508
1815	24.7957
1816	24.6559
1817	24.353
1818	24.3064
1819	24.0385
1820	25.2033
1821	24.6209
1822	24.2725
1823	24.4705
1824	24.1199
1825	25.1101
1826	24.2599
1827	25.3196
1828	25.2033
1829	24.3763
1830	25.471
1831	23.7596
1832	27.1133
1833	23.5844
1834	26.0186
1835	24.7606
1836	24.7607
1837	24.0269
1838	24.8072
1839	23.9696
1840	25.4963
1841	23.8882
1842	26.1817
1843	25.2502
1844	23.9453
1845	27.0784
1846	23.4679
1847	26.1932
1848	24.6792
1849	24.7954
1850	24.0279
1851	24.784
1852	23.9338
1853	24.9003
1854	24.143
1855	25.0169
1856	23.4797
1857	26.3795
1858	24.9955
1859	24.5986
1860	24.3182
1861	24.3764
1862	24.5278
1863	24.1667
1864	24.5859
1865	25.0285
1866	24.2017
1867	24.5165
1868	23.9568
1869	25.2615
1870	24.086
1871	24.9703
1872	24.7025
1873	24.388
1874	23.8056
1875	25.4478
1876	24.4482
1877	25.3557
1878	26.1701
1879	24.4928
1880	24.2482
1881	24.8072
1882	24.6091
1883	24.4462
1884	24.6442
1885	24.3417
1886	25.8903
1887	24.3764
1888	23.9453
1889	25.5177
1890	23.9337
1891	25.3081
1892	23.9687
1893	25.6806
1894	25.8332
1895	24.3181
1896	24.3296
1897	24.4345
1898	26.17
1899	23.6076
1900	26.0418
1901	24.4812
1902	24.5057
1903	24.2842
1904	25.2615
1905	23.9104
1906	25.2031
1907	23.7708
1908	26.1117
1909	24.318
1910	24.0735
1911	24.8076
1912	23.9571
1913	24.6908
1914	24.6791
1915	24.1198
1916	24.9121
1917	24.3997
1918	24.9704
1919	25.9834
1920	23.4456
1921	26.7058
1922	24.7607
1923	24.6442
1924	24.3646
1925	24.4229
1926	24.2016
1927	25.4595
1928	23.8647
1929	25.4605
1930	23.7474
1931	25.2498
1932	23.6542
1933	25.9835
1934	23.7824
1935	26.3446
1936	25.2964
1937	24.1788
1938	24.7035
1939	24.8189
1940	24.4341
1941	26.1001
1942	23.6192
1943	26.0534
1944	24.2949
1945	23.9803
1946	25.2742
1947	24.1901
1948	24.9469
1949	24.9703
1950	24.1899
1951	24.9587
1952	24.5977
1953	24.6799
1954	24.7605
1955	24.2842
1956	26.0068
1957	23.631
1958	25.9718
1959	23.4447
1960	26.7755
1961	24.1435
1962	25.4129
1963	25.3902
1964	24.5055
1965	24.1898
1966	24.5277
1967	24.4346
1968	24.4462
1969	24.1318
1970	25.4361
1971	23.7474
1972	26.2508
1973	23.8173
1974	25.7739
1975	25.0402
1976	24.4695
1977	24.7374
1978	23.8755
1979	25.3663
1980	23.8766
1981	25.8099
1982	24.0969
1983	25.5061
1984	25.1459
1985	24.3531
1986	24.1201
1987	24.4811
1988	24.1899
1989	24.1199
1990	24.7151
1991	24.1318
1992	24.7724
1993	23.9919
1994	24.7956
1995	24.3182
1996	24.3647
1997	25.7273
1998	24.1553
1999	24.8655
2000	24.0386
2001	0

==> figures/covergence_BBCC_FQ/flow2.txt <==
500	1.86942
501	30.4097
502	43.9206
503	49.6974
504	48.8694
505	49.7762
506	48.7074
507	48.5442
508	48.5677
509	49.7206
510	49.4878
511	50.0352
512	49.2781
513	48.7075
514	49.3009
515	48.9637
516	49.2316
517	49.3014
518	48.7075
519	49.9653
520	48.591
521	48.7191
522	49.4179
523	49.6741
524	47.9271
525	49.9615
526	49.6971
527	48.882
528	49.9653
529	48.7305
530	49.2549
531	49.3946
532	50.9669
533	49.1966
534	47.9621
535	49.9161
536	47.8572
537	50.6525
538	48.8588
539	49.6506
540	49.6276
541	48.6725
542	48.7424
543	49.4761
544	48.7075
545	49.3714
546	49.9886
547	48.0552
548	50.0235
549	48.3812
550	49.5693
551	48.4279
552	50.2566
553	47.9853
554	48.8469
555	50.3031
556	48.5297
557	50.5593
558	48.859
559	51.0365
560	49.4177
561	49.2434
562	49.2663
563	48.5631
564	49.4406
565	49.6441
566	47.822
567	49.953
568	49.227
569	48.8933
570	48.0666
571	51.6026
572	48.192
573	51.5444
574	47.3678
575	51.3698
576	48.7493
577	48.637
578	48.5406
579	48.5789
580	48.8776
581	48.5602
582	48.6373
583	48.959
584	50.3723
585	48.4159
586	48.8587
587	49.7083
588	48.2137
589	50.1977
590	48.1017
591	49.1919
592	48.9166
593	49.0522
594	49.0915
595	48.9008
596	49.6154
597	48.5322
598	50.23
599	48.4856
600	48.9823
601	49.0058
602	49.9301
603	47.7952
604	49.8598
605	48.5369
606	48.7634
607	51.2334
608	48.5774
609	48.3681
610	48.4634
611	49.102
612	48.2863
613	51.2118
614	48.4384
615	49.8357
616	48.7759
617	47.6462
618	49.9056
619	49.2302
620	48.0655
621	50.0808
622	48.7662
623	48.1356
624	51.2681
625	49.1019
626	48.6594
627	49.9754
628	48.1934
629	50.2086
630	48.3593
631	49.1623
632	49.0323
633	49.2185
634	48.3449
635	49.3115
636	48.9274
637	48.0655
638	50.641
639	48.5557
640	48.8361
641	49.6494
642	48.9858
643	50.6976
644	48.4147
645	48.5894
646	49.2068
647	48.3286
648	48.6476
649	48.6828
650	48.4634
651	48.4033
652	48.24
653	49.4399
654	49.067
655	49.1832
656	50.0125
657	47.9144
658	49.8706
659	48.6827
660	48.9857
661	49.6725
662	48.9856
663	47.7625
664	49.7421
665	49.3467
666	48.3003
667	49.3583
668	49.4514
669	47.8207
670	49.8125
671	48.8222
672	48.764
673	48.5566
674	48.7527
675	48.8226
676	48.7759
677	48.6596
678	48.3217
679	48.6362
680	48.671
681	48.5671
682	48.6032
683	48.7177
684	49.4398
685	48.4614
686	49.6609
687	49.6261
688	48.0305
689	50.0571
690	48.126
691	51.0492
692	48.6238
693	49.859
694	48.9388
695	48.4846
696	48.543
697	49.5446
698	48.6225
699	47.9743
700	49.8474
701	49.009
702	48.1832
703	50.1968
704	47.8791
705	49.6725
706	49.3116
707	48.5089
708	51.7493
709	48.4031
710	48.2284
711	50.8954
712	49.1487
713	48.5894
714	49.7893
715	47.9259
716	50.0003
717	48.3353
718	48.8689
719	48.8356
720	48.8089
721	48.2653
722	51.1851
723	47.6344
724	51.3825
725	49.0668
726	48.7754
727	51.0001
728	48.5049
729	48.9024
730	49.2986
731	48.4497
732	48.8474
733	48.7755
734	48.5662
735	48.4962
736	48.6826
737	49.6842
738	48.7757
739	49.8706
740	49.974
741	48.2864
742	50.3001
743	48.495
744	48.5659
745	49.6158
746	47.4011
747	51.5694
748	48.8689
749	48.0185
750	50.2083
751	48.4145
752	48.4611
753	50.719
754	49.2881
755	48.7154
756	49.7996
757	48.1468
758	50.1151
759	49.1481
760	48.1934
761	50.3672
762	48.6344
763	48.4599
764	49.7773
765	47.5049
766	51.6613
767	49.0088
768	48.0187
769	50.4163
770	48.2864
771	48.5896
772	49.4973
773	48.799
774	48.601
775	48.7989
776	48.9288
777	48.5893
778	48.6695
779	49.1947
780	49.917
781	48.4833
782	48.46
783	48.4026
784	50.602
785	48.3201
786	50.3361
787	49.0553
788	48.5077
789	49.9741
790	47.8089
791	49.5311
792	49.0668
793	48.4144
794	52.5023
795	49.1716
796	48.6812
797	50.1049
798	49.4971
799	48.8908
800	49.1952
801	48.2649
802	49.9271
803	47.7277
804	49.3466
805	48.8686
806	48.5554
807	48.4148
808	49.4151
809	48.7406
810	48.4844
811	48.7291
812	48.9607
813	48.277
814	50.1985
815	49.0319
816	48.2971
817	50.0451
818	48.7162
819	49.2647
820	48.007
821	52.1175
822	47.6823
823	49.5443
824	49.0434
825	48.8128
826	48.5779
827	48.4496
828	48.7526
829	48.8456
830	48.9499
831	48.5764
832	49.5443
833	48.8108
834	48.2496
835	50.7091
836	48.4498
837	51.9201
838	48.3678
839	49.1475
840	49.0786
841	49.1834
842	48.8104
843	47.9475
844	50.1393
845	48.1936
846	49.0433
847	48.8661
848	49.0319
849	48.7748
850	48.4727
851	48.6825
852	48.6927
853	49.4394
854	48.5525
855	48.4745
856	48.5428
857	49.4162
858	48.3331
859	48.9261
860	49.9641
861	48.3096
862	50.3946
863	48.426
864	48.6818
865	50.5806
866	48.5416
867	50.8589
868	48.9256
869	48.7049
870	48.8341
871	48.7872
872	48.1819
873	49.7412
874	49.0654
875	48.7772
876	48.6929
877	48.8326
878	48.6484
879	48.4374
880	49.1367
881	49.4511
882	48.4484
883	48.566
884	50.2186
885	48.1251
886	50.2653
887	48.5894
888	48.31
889	49.7066
890	48.9865
891	49.0204
892	48.7872
893	48.9055
894	48.1696
895	50.5572
896	48.1721
897	51.9437
898	48.2267
899	48.9728
900	48.7872
901	48.9967
902	49.1833
903	48.7759
904	48.7171
905	48.8107
906	48.8347
907	48.5193
908	50.7904
909	48.3326
910	50.1615
911	49.2067
912	48.332
913	49.9274
914	47.7631
915	49.3581
916	49.183
917	48.24
918	50.4166
919	49.1578
920	48.5077
921	49.9887
922	48.518
923	48.8428
924	49.2642
925	49.7423
926	48.7525
927	48.4046
928	49.1129
929	48.4948
930	49.1236
931	49.4182
932	48.4728
933	48.6709
934	49.2552
935	48.5313
936	49.6145
937	49.4426
938	48.0442
939	49.9753
940	49.5095
941	48.8458
942	48.6593
943	49.2881
944	48.9737
945	47.9603
946	50.189
947	49.0109
948	49.2416
949	48.8921
950	49.8244
951	48.2518
952	50.2083
953	48.6245
954	49.2298
955	48.9771
956	50.0564
957	47.8908
958	49.7307
959	49.9756
960	47.5409
961	51.6642
962	48.9388
963	48.2401
964	50.257
965	48.0886
966	49.0437
967	49.2301
968	48.7525
969	48.6475
970	48.799
971	48.8924
972	48.16
973	49.8125
974	48.6712
975	48.613
976	48.1472
977	49.7192
978	48.5894
979	48.4147
980	49.1492
981	49.5932
982	47.6347
983	49.7892
984	48.4819
985	50.0104
986	49.0669
987	49.3815
988	48.6709
989	49.5235
990	48.4148
991	49.2299
992	49.0204
993	48.2402
994	50.5926
995	48.8226
996	48.7528
997	49.733
998	49.1506
999	48.8341
1000	49.0807
1001	47.2383
1002	41.6366
1003	32.5521
1004	33.286
1005	32.6221
1006	32.2361
1007	32.9365
1008	32.7852
1009	32.2843
1010	33.1463
1011	32.5404
1012	33.7169
1013	34.2409
1014	31.4223
1015	34.4854
1016	32.1212
1017	33.8216
1018	31.8535
1019	33.6237
1020	31.865
1021	34.6837
1022	31.691
1023	34.3123
1024	32.5175
1025	32.0048
1026	33.4723
1027	31.83
1028	34.5205
1029	31.6437
1030	34.4041
1031	31.4231
1032	34.0779
1033	32.4125
1034	32.6569
1035	32.8433
1036	32.1445
1037	32.9714
1038	32.2959
1039	32.3187
1040	33.216
1041	32.4126
1042	33.2976
1043	31.8529
1044	34.404
1045	31.8067
1046	34.3225
1047	32.5063
1048	32.7516
1049	32.4008
1050	32.4125
1051	32.7153
1052	32.0501
1053	33.0881
1054	32.7152
1055	32.8885
1056	32.2391
1057	32.9832
1058	32.0981
1059	32.5522
1060	33.0996
1061	32.6686
1062	33.0299
1063	32.1796
1064	34.068
1065	32.3788
1066	33.7985
1067	32.7037
1068	32.7153
1069	32.424
1070	33.5538
1071	31.4806
1072	34.3574
1073	32.4374
1074	31.9479
1075	34.0315
1076	32.6336
1077	33.5887
1078	32.3541
1079	33.5304
1080	32.4604
1081	32.4591
1082	32.5639
1083	32.2624
1084	32.2844
1085	33.6469
1086	32.4124
1087	32.8784
1088	32.0527
1089	32.5406
1090	33.0064
1091	32.5758
1092	33.6251
1093	32.9599
1094	33.414
1095	33.2627
1096	32.2026
1097	33.0997
1098	32.4358
1099	33.2277
1100	31.89
1101	34.487
1102	31.8768
1103	34.2061
1104	32.5289
1105	32.5989
1106	32.7502
1107	32.2959
1108	32.9713
1109	32.0404
1110	32.7967
1111	32.587
1112	32.9597
1113	32.7967
1114	32.3776
1115	33.6586
1116	32.6194
1117	33.5436
1118	32.9017
1119	32.7618
1120	32.0865
1121	33.0858
1122	32.8084
1123	33.7169
1124	32.3542
1125	33.5334
1126	32.6934
1127	32.2494
1128	32.9598
1129	32.0047
1130	32.8899
1131	32.5173
1132	33.1346
1133	32.8782
1134	35.1978
1135	32.9845
1136	33.7404
1137	32.9947
1138	33.5538
1139	33.2626
1140	32.1562
1141	32.8551
1142	31.9694
1143	33.788
1144	31.8652
1145	33.4607
1146	32.2728
1147	32.6453
1148	31.8651
1149	34.9514
1150	33.2627
1151	32.3775
1152	32.4138
1153	32.6221
1154	32.4706
1155	31.8302
1156	33.9614
1157	32.4823
1158	33.6005
1159	32.7969
1160	32.6807
1161	32.5988
1162	32.3788
1163	32.3773
1164	32.8142
1165	33.1695
1166	33.0997
1167	32.6569
1168	33.0881
1169	32.7625
1170	32.657
1171	32.0048
1172	33.7519
1173	31.8651
1174	35.0214
1175	32.9132
1176	32.7618
1177	32.028
1178	33.4038
1179	32.9485
1180	32.0864
1181	33.6818
1182	31.9235
1183	33.6121
1184	31.7834
1185	34.73
1186	31.6443
1187	34.4041
1188	32.4942
1189	32.1446
1190	33.2744
1191	31.9698
1192	34.3692
1193	32.1446
1194	33.9729
1195	31.7383
1196	33.9617
1197	32.3285
1198	32.3194
1199	32.494
1200	32.3192
1201	32.0747
1202	33.0412
1203	32.1809
1204	33.7403
1205	32.2611
1206	33.2276
1207	32.5757
1208	32.8898
1209	32.296
1210	33.1228
1211	32.4486
1212	33.2174
1213	32.0165
1214	34.2061
1215	32.1096
1216	34.1362
1217	32.5755
1218	32.855
1219	32.3076
1220	33.8674
1221	32.2379
1222	33.5538
1223	32.4242
1224	32.7736
1225	33.2856
1226	33.4956
1227	32.7619
1228	33.439
1229	32.7865
1230	31.8651
1231	33.5415
1232	32.3193
1233	32.6454
1234	32.3309
1235	32.1214
1236	33.3906
1237	33.0664
1238	33.1009
1239	33.088
1240	32.7618
1241	32.4941
1242	32.4824
1243	32.5873
1244	32.2843
1245	32.9146
1246	32.3775
1247	32.7035
1248	31.8999
1249	33.7518
1250	31.8418
1251	34.7884
1252	31.7485
1253	34.5088
1254	31.4454
1255	34.2177
1256	32.3194
1257	32.3309
1258	32.5523
1259	32.5523
1260	32.2261
1261	32.5872
1262	33.1112
1263	32.1557
1264	33.0412
1265	32.3426
1266	32.3774
1267	32.7618
1268	32.0164
1269	32.7968
1270	32.3425
1271	32.9612
1272	32.7504
1273	32.7385
1274	32.1445
1275	33.3091
1276	32.1796
1277	34.1958
1278	32.564
1279	33.3208
1280	33.3572
1281	33.4257
1282	32.5173
1283	32.9714
1284	32.9947
1285	33.0414
1286	33.554
1287	32.8435
1288	33.1825
1289	32.7632
1290	33.8916
1291	32.261
1292	33.5188
1293	32.494
1294	32.7502
1295	33.3443
1296	33.1929
1297	33.1124
1298	32.7749
1299	33.1928
1300	32.7386
1301	32.5754
1302	32.1097
1303	34.1477
1304	32.1563
1305	33.6236
1306	32.6581
1307	32.1925
1308	32.89
1309	32.0281
1310	32.7852
1311	32.6105
1312	32.8899
1313	33.1463
1314	33.7169
1315	32.6125
1316	33.5436
1317	32.2844
1318	32.9715
1319	32.587
1320	33.0646
1321	32.0626
1322	34.1361
1323	32.1214
1324	33.8938
1325	32.507
1326	32.7387
1327	32.226
1328	32.5754
1329	32.6781
1330	32.0981
1331	33.6586
1332	31.9582
1333	33.5669
1334	31.8083
1335	34.8932
1336	32.6338
1337	32.7735
1338	32.1678
1339	32.7619
1340	32.494
1341	32.1211
1342	33.5203
1343	32.0048
1344	34.4738
1345	32.2843
1346	33.9616
1347	31.9578
1348	33.9033
1349	32.4125
1350	32.2167
1351	33.3223
1352	33.2861
1353	33.1346
1354	35.5804
1355	33.2393
1356	33.7984
1357	32.3427
1358	35.0675
1359	32.0308
1360	33.6847
1361	31.8781
1362	33.3559
1363	32.9249
1364	32.0166
1365	33.6003
1366	31.9465
1367	34.6137
1368	32.0632
1369	34.2073
1370	31.7732
1371	34.0663
1372	32.3427
1373	32.4591
1374	32.6569
1375	32.4007
1376	32.3077
1377	32.4591
1378	32.4022
1379	32.1692
1380	32.5639
1381	32.0863
1382	33.9148
1383	32.3543
1384	32.4823
1385	32.6222
1386	31.7369
1387	34.6737
1388	31.6568
1389	34.2526
1390	32.5406
1391	31.9466
1392	33.4023
1393	32.6687
1394	33.5306
1395	31.8417
1396	34.3241
1397	32.4953
1398	32.3078
1399	33.5771
1400	32.249
1401	32.9598
1402	32.9365
1403	33.6819
1404	32.5405
1405	33.285
1406	32.5524
1407	33.0529
1408	32.5521
1409	32.3542
1410	32.2255
1411	32.5871
1412	32.0048
1413	33.6019
1414	31.9481
1415	34.7186
1416	31.6438
1417	34.7301
1418	32.4125
1419	33.1345
1420	32.0047
1421	33.5419
1422	32.5071
1423	31.9933
1424	32.7151
1425	32.7154
1426	32.7036
1427	32.9017
1428	32.1445
1429	34.1594
1430	32.1446
1431	33.9033
1432	32.6105
1433	32.6106
1434	32.6571
1435	32.2843
1436	32.226
1437	33.0532
1438	32.5057
1439	32.2623
1440	33.1462
1441	32.5054
1442	33.9382
1443	32.6337
1444	33.8683
1445	32.2376
1446	33.7518
1447	32.5887
1448	32.5303
1449	32.6688
1450	31.7487
1451	34.7184
1452	31.655
1453	34.3923
1454	31.3759
1455	34.1245
1456	32.2949
1457	32.366
1458	32.6569
1459	32.7385
1460	33.2624
1461	33.2159
1462	33.1696
1463	33.2857
1464	32.8695
1465	31.9013
1466	33.7171
1467	31.8185
1468	34.8233
1469	31.6206
1470	34.4157
1471	33.1229
1472	33.4724
1473	33.0074
1474	32.4604
1475	32.5988
1476	32.4801
1477	32.2392
1478	32.4591
1479	32.5288
1480	32.2726
1481	32.7749
1482	31.936
1483	34.5569
1484	32.1448
1485	34.2411
1486	31.9698
1487	33.9033
1488	32.564
1489	32.4837
1490	32.7037
1491	32.3658
1492	32.4021
1493	32.6803
1494	32.6105
1495	32.8317
1496	32.6687
1497	33.5189
1498	33.0414
1499	33.3668
1500	32.7514
1501	32.4604
1502	30.7123
1503	23.037
1504	26.7756
1505	25.5061
1506	23.899
1507	25.9836
1508	23.5612
1509	27.0333
1510	24.1328
1511	25.4363
1512	25.2383
1513	24.982
1514	24.5859
1515	24.9121
1516	24.5976
1517	24.9355
1518	25.9734
1519	23.7251
1520	26.1233
1521	24.3763
1522	24.0386
1523	24.7601
1524	24.3647
1525	24.4811
1526	24.2132
1527	24.2259
1528	24.4356
1529	24.1202
1530	24.9816
1531	24.1667
1532	26.496
1533	23.9571
1534	25.4129
1535	24.4929
1536	24.9363
1537	24.3283
1538	24.5743
1539	23.992
1540	25.4943
1541	25.4012
1542	24.19
1543	27.4977
1544	23.8872
1545	25.5409
1546	25.437
1547	24.015
1548	24.8187
1549	23.9797
1550	24.6333
1551	24.1551
1552	25.248
1553	23.8633
1554	26.2504
1555	23.526
1556	25.3778
1557	24.9935
1558	24.5043
1559	25.5871
1560	23.561
1561	27.123
1562	23.8166
1563	25.8201
1564	24.9466
1565	24.6784
1566	24.1776
1567	24.7838
1568	24.0369
1569	25.1914
1570	24.3174
1571	24.9578
1572	25.0757
1573	23.6193
1574	27.1944
1575	23.9337
1576	25.7968
1577	25.308
1578	24.4229
1579	24.191
1580	25.6681
1581	24.1777
1582	24.8412
1583	24.0036
1584	24.8185
1585	23.8173
1586	25.4707
1587	23.9453
1588	25.2021
1589	23.8395
1590	25.738
1591	24.6796
1592	24.2357
1593	24.6189
1594	24.0729
1595	24.7148
1596	23.9231
1597	25.3073
1598	24.0268
1599	25.5866
1600	24.9353
1601	24.6085
1602	25.2498
1603	23.9811
1604	26.9726
1605	24.4328
1606	24.2123
1607	24.6092
1608	24.5618
1609	24.5974
1610	25.7478
1611	23.6536
1612	26.0986
1613	24.3524
1614	24.4228
1615	24.2016
1616	24.5153
1617	24.5607
1618	24.1537
1619	26.5182
1620	25.7256
1621	23.3503
1622	24.4935
1623	25.8665
1624	24.1426
1625	25.61
1626	24.1084
1627	25.4351
1628	24.0845
1629	25.8081
1630	24.6193
1631	25.0279
1632	25.2846
1633	24.0735
1634	27.2295
1635	23.526
1636	26.2156
1637	24.8998
1638	24.7949
1639	24.2015
1640	24.4111
1641	24.8763
1642	24.0612
1643	24.8061
1644	24.0152
1645	24.8064
1646	24.283
1647	24.5034
1648	24.2709
1649	24.4221
1650	24.1898
1651	25.2026
1652	24.3879
1653	24.6318
1654	23.8967
1655	26.3658
1656	23.9454
1657	26.4145
1658	25.2265
1659	24.7839
1660	26.3788
1661	24.3524
1662	24.1077
1663	24.6562
1664	24.5855
1665	24.7371
1666	23.8632
1667	25.3429
1668	23.7822
1669	26.0058
1670	23.9331
1671	26.379
1672	25.3313
1673	24.3872
1674	26.5766
1675	24.2015
1676	24.9343
1677	24.2016
1678	24.6783
1679	24.0379
1680	25.1327
1681	23.9681
1682	25.6918
1683	24.4113
1684	25.2145
1685	24.7599
1686	24.7131
1687	24.3293
1688	24.6904
1689	25.1566
1690	23.8638
1691	26.2619
1692	23.6887
1693	25.866
1694	23.8406
1695	26.0523
1696	25.5061
1697	23.8515
1698	26.9369
1699	24.4112
1700	25.5987
1701	24.6086
1702	25.2381
1703	24.6785
1704	24.8764
1705	26.5191
1706	23.2698
1707	26.7165
1708	24.2244
1709	24.8877
1710	24.0378
1711	24.9226
1712	23.8172
1713	25.552
1714	24.9936
1715	24.2116
1716	24.3179
1717	24.6208
1718	24.3646
1719	24.5045
1720	24.5145
1721	24.3173
1722	24.2016
1723	24.4688
1724	24.9461
1725	24.1667
1726	24.8887
1727	24.0735
1728	24.8296
1729	24.457
1730	24.1317
1731	24.8296
1732	23.957
1733	25.471
1734	23.8284
1735	25.2603
1736	24.4692
1737	24.562
1738	24.19
1739	24.6208
1740	24.7712
1741	24.2599
1742	24.3886
1743	24.3412
1744	24.1084
1745	24.8988
1746	24.0495
1747	24.8538
1748	23.304
1749	26.6819
1750	24.6791
1751	25.0157
1752	24.1667
1753	24.41
1754	24.3059
1755	24.1666
1756	24.4112
1757	24.9227
1758	24.1778
1759	26.1346
1760	23.5843
1761	26.006
1762	23.5727
1763	26.4598
1764	24.5153
1765	25.1209
1766	25.3888
1767	24.5509
1768	24.5725
1769	24.1195
1770	24.2366
1771	24.5379
1772	24.3063
1773	24.4345
1774	24.4345
1775	23.8871
1776	26.3669
1777	23.8167
1778	25.9367
1779	23.9448
1780	25.3882
1781	24.5269
1782	24.6203
1783	24.3064
1784	24.3524
1785	24.5508
1786	23.7467
1787	25.9469
1788	24.1417
1789	25.1797
1790	24.7833
1791	24.1663
1792	24.714
1793	25.0037
1794	23.8083
1795	26.2968
1796	24.8898
1797	24.6325
1798	24.2483
1799	24.8538
1800	24.7025
1801	24.3064
1802	24.1084
1803	24.8189
1804	25.693
1805	23.6902
1806	26.205
1807	24.3996
1808	24.854
1809	24.1435
1810	24.819
1811	24.0153
1812	24.8423
1813	23.9925
1814	24.6103
1815	24.7141
1816	24.0619
1817	25.0056
1818	24.2714
1819	25.2029
1820	25.3074
1821	24.131
1822	25.6803
1823	23.4679
1824	27.0421
1825	24.6197
1826	24.7249
1827	24.1417
1828	24.3654
1829	24.1548
1830	25.1915
1831	24.2009
1832	24.6557
1833	24.9806
1834	24.1894
1835	24.2947
1836	24.447
1837	24.1661
1838	24.9933
1839	24.0503
1840	25.6446
1841	24.0497
1842	24.7947
1843	24.1426
1844	24.4575
1845	24.1199
1846	24.9926
1847	24.0729
1848	24.2708
1849	24.3297
1850	24.0972
1851	24.2945
1852	23.9331
1853	25.7257
1854	24.4572
1855	24.3407
1856	24.666
1857	24.2488
1858	24.4345
1859	24.5501
1860	24.2481
1861	24.6674
1862	24.5036
1863	24.4337
1864	24.3186
1865	23.7354
1866	27.1937
1867	23.6878
1868	25.2956
1869	25.8314
1870	23.211
1871	26.3793
1872	23.8516
1873	25.2956
1874	24.3524
1875	23.9453
1876	24.7257
1877	24.6558
1878	24.3644
1879	24.119
1880	24.3529
1881	24.353
1882	24.0619
1883	24.3975
1884	24.3179
1885	24.4683
1886	24.4695
1887	24.214
1888	24.5737
1889	24.0152
1890	25.0979
1891	24.2592
1892	24.8763
1893	24.0499
1894	25.2029
1895	25.0634
1896	24.3407
1897	24.353
1898	24.6085
1899	23.1178
1900	26.3793
1901	24.7949
1902	24.8181
1903	24.1317
1904	24.3995
1905	24.1893
1906	24.0151
1907	24.7835
1908	24.0152
1909	24.7715
1910	23.9335
1911	25.482
1912	23.8871
1913	25.2373
1914	23.7934
1915	25.9007
1916	24.679
1917	24.8874
1918	23.9921
1919	24.7251
1920	24.0628
1921	24.4223
1922	24.4803
1923	25.33
1924	24.2475
1925	25.0973
1926	24.1893
1927	24.329
1928	24.528
1929	24.0851
1930	24.4811
1931	24.3762
1932	24.3646
1933	24.0501
1934	26.4939
1935	24.7588
1936	24.3414
1937	27.0067
1938	23.3857
1939	26.4028
1940	24.248
1941	24.7953
1942	25.1324
1943	24.8533
1944	25.8203
1945	23.7123
1946	26.1806
1947	24.4344
1948	24.516
1949	24.2125
1950	24.6908
1951	24.0968
1952	24.8999
1953	24.3298
1954	25.179
1955	25.2264
1956	24.8421
1957	24.0385
1958	25.3303
1959	24.2831
1960	25.0397
1961	24.318
1962	24.8069
1963	24.6208
1964	24.1316
1965	24.5399
1966	23.9797
1967	25.1094
1968	24.2831
1969	25.2611
1970	25.3661
1971	24.0618
1972	26.192
1973	24.3414
1974	24.516
1975	24.6092
1976	24.4921
1977	24.609
1978	24.2365
1979	24.3872
1980	27.0649
1981	26.1924
1982	23.759
1983	26.0644
1984	25.2253
1985	24.6207
1986	24.2127
1987	24.6321
1988	24.3291
1989	24.1544
1990	24.5393
1991	24.4345
1992	24.5742
1993	25.3527
1994	24.4345
1995	24.1194
1996	25.4588
1997	23.8754
1998	25.3781
1999	23.7125
2000	26.3784
2001	31.1298
2002	32.9946
2003	33.4242
2004	33.0645
2005	33.144
2006	33.6819
2007	32.5517
2008	33.5408
2009	32.2502
2010	33.215
2011	32.6219
2012	32.3764
2013	32.1444
2014	32.4473
2015	32.6684
2016	32.3299
2017	32.9246
2018	31.9922
2019	32.7734
2020	32.6923
2021	32.8777
2022	32.8431
2023	32.367
2024	33.821
2025	34.0313
2026	32.3788
2027	32.3659
2028	32.5521
2029	32.6212
2030	32.156
2031	32.841
2032	31.9592
2033	33.762
2034	31.8184
2035	33.5412
2036	31.6917
2037	34.6356
2038	31.5977
2039	34.368
2040	31.3526
2041	34.0885
2042	32.2486
2043	32.2368
2044	32.9352
2045	32.4009
2046	33.7388
2047	32.7033
2048	33.5531
2049	32.9365
2050	32.7967
2051	32.1084
2052	33.2624
2053	32.61
2054	33.8205
2055	32.1561
2056	33.6468
2057	32.4473
2058	33.1577
2059	32.5522
2060	32.0516
2061	33.4118
2062	32.0735
2063	34.4264
2064	33.1447
2065	32.1095
2066	33.3791
2067	32.9026
2068	32.2834
2069	33.0755
2070	32.1327
2071	32.7035
2072	32.5753
2073	32.1574
2074	33.5536
2075	32.0626
2076	33.5188
2077	32.7035
2078	32.7036
2079	32.4824
2080	32.261
2081	32.6104
2082	32.0629
2083	33.7407
2084	31.9364
2085	34.87
2086	31.6553
2087	34.5204
2088	32.3775
2089	33.0645
2090	32.5638
2091	33.449
2092	31.8192
2093	35.0218
2094	33.1694
2095	32.8549
2096	32.7725
2097	33.4376
2098	32.5055
2099	33.4249
2100	32.2738
2101	33.506
2102	31.8532
2103	34.5656
2104	31.8069
2105	34.3447
2106	32.4465
2107	32.4115
2108	32.8078
2109	32.4471
2110	33.599
2111	32.9597
2112	33.2506
2113	33.1461
2114	32.7733
2115	32.2839
2116	32.2842
2117	34.5648
2118	31.957
2119	34.7884
2120	32.4356
2121	32.4816
2122	32.5741
2123	32.3192
2124	32.2843
2125	32.563
2126	32.5405
2127	32.4919
2128	32.8316
2129	32.074
2130	32.9132
2131	32.1794
2132	33.5635
2133	32.3069
2134	32.8895
2135	33.0063
2136	33.416
2137	32.808
2138	33.3198
2139	32.7966
2140	31.8524
2141	33.4948
2142	32.1679
2143	34.4378
2144	31.8058
2145	34.2389
2146	31.4681
2147	33.7507
2148	32.4473
2149	32.1445
2150	33.0059
2151	32.4822
2152	32.3075
2153	32.8781
2154	31.9928
2155	33.8439
2156	31.8768
2157	33.5536
2158	32.0404
2159	34.5068
2160	31.7951
2161	34.1703
2162	32.9477
2163	32.6221
2164	32.7494
2165	32.0272
2166	34.7052
2167	31.667
2168	34.4485
2169	32.5986
2170	32.0738
2171	33.4708
2172	31.9571
2173	34.5306
2174	31.935
2175	34.2979
2176	31.5379
2177	34.1696
2178	32.3533
2179	32.3999
2180	32.6911
2181	32.8199
2182	32.8429
2183	32.7965
2184	32.074
2185	32.8549
2186	31.9806
2187	33.6456
2188	31.9574
2189	34.742
2190	31.6663
2191	34.5191
2192	31.5156
2193	34.1208
2194	32.331
2195	32.3309
2196	32.5986
2197	33.2718
2198	32.2143
2199	32.3779
2200	32.4462
2201	32.8898
2202	33.2043
2203	33.6587
2204	32.5749
2205	33.5187
2206	32.7734
2207	31.9242
2208	33.5527
2209	31.7835
2210	34.7644
2211	31.6094
2212	34.205
2213	32.5054
2214	32.9596
2215	32.2377
2216	32.2377
2217	32.5869
2218	33.4944
2219	32.412
2220	31.9341
2221	33.8327
2222	32.494
2223	33.6453
2224	32.8548
2225	32.7259
2226	32.1212
2227	32.982
2228	32.82
2229	33.6236
2230	32.4238
2231	33.483
2232	32.6802
2233	31.864
2234	33.4947
2235	31.7134
2236	34.6354
2237	31.5388
2238	34.2861
2239	32.4446
2240	32.4231
2241	32.6451
2242	32.1319
2243	32.9012
2244	32.0164
2245	33.6463
2246	32.1095
2247	34.7873
2248	31.6905
2249	34.4379
2250	31.5849
2251	33.9958
2252	32.4697
2253	32.2492
2254	32.4929
2255	32.6211
2256	32.3305
2257	32.5757
2258	31.9223
2259	33.7516
2260	31.7951
2261	34.7761
2262	31.654
2263	34.3332
2264	32.75
2265	32.68
2266	32.657
2267	32.7385
2268	33.3323
2269	33.4371
2270	32.8539
2271	33.3791
2272	32.8438
2273	32.3881
2274	33.0878
2275	32.3424
2276	32.4589
2277	32.8084
2278	32.0854
2279	32.8879
2280	32.4
2281	33.1576
2282	32.622
2283	32.494
2284	33.4601
2285	32.8657
2286	33.2616
2287	33.1213
2288	32.7968
2289	32.2973
2290	31.9574
2291	34.7181
2292	31.8533
2293	34.4143
2294	31.5969
2295	34.1359
2296	32.6685
2297	32.5522
2298	32.6568
2299	31.8999
2300	33.7261
2301	31.8416
2302	34.7644
2303	31.8184
2304	34.4273
2305	31.5622
2306	34.2047
2307	32.5055
2308	32.7632
2309	32.5404
2310	32.3075
2311	32.2144
2312	32.6683
2313	32.3657
2314	32.8898
2315	32.4583
2316	33.2857
2317	34.3099
2318	32.3998
2319	32.3308
2320	32.819
2321	32.0387
2322	32.9589
2323	32.2833
2324	32.2148
2325	33.2159
2326	32.191
2327	34.2049
2328	33.4839
2329	32.785
2330	31.8301
2331	33.5652
2332	31.7969
2333	34.7055
2334	31.5612
2335	34.3916
2336	32.5163
2337	32.0862
2338	33.8922
2339	32.8549
2340	33.6693
2341	33.8063
2342	32.2709
2343	32.5837
2344	32.5256
2345	32.8304
2346	33.645
2347	32.3858
2348	32.6779
2349	32.118
2350	33.5524
2351	31.9799
2352	33.562
2353	31.8511
2354	34.7863
2355	31.5494
2356	34.4471
2357	31.3159
2358	34.0875
2359	32.3386
2360	32.2017
2361	32.3392
2362	32.4689
2363	32.1762
2364	32.7468
2365	32.6211
2366	32.1428
2367	32.8866
2368	31.9897
2369	33.6918
2370	32.0611
2371	35.0767
2372	31.9803
2373	33.4114
2374	32.6067
2375	32.4115
2376	33.3401
2377	32.6537
2378	33.5286
2379	32.2926
2380	33.5854
2381	31.9684
2382	33.5633
2383	31.898
2384	34.7025
2385	31.5944
2386	34.3437
2387	32.4908
2388	32.3983
2389	32.7818
2390	32.1661
2391	32.9569
2392	32.1296
2393	33.6668
2394	32.1312
2395	33.1777
2396	32.4096
2397	32.6078
2398	32.1544
2399	33.5503
2400	32.0131
2401	34.459
2402	32.2125
2403	34.2141
2404	31.9666
2405	33.8997
2406	32.5038
2407	32.5138
2408	32.632
2409	32.2345
2410	32.7715
2411	32.306
2412	32.5138
2413	32.1645
2414	33.0628
2415	32.4674
2416	32.3164
2417	32.8282
2418	32.0261
2419	32.8052
2420	32.5256
2421	32.8992
2422	33.179
2423	34.5179
2424	31.3494
2425	34.1226
2426	32.3407
2427	32.2343
2428	32.6204
2429	31.9897
2430	33.6915
2431	31.9328
2432	33.2708
2433	32.4092
2434	34.5883
2435	32.3393
2436	32.6435
2437	32.3508
2438	32.3406
2439	33.1778
2440	32.3158
2441	33.9247
2442	34.0653
2443	31.4783
2444	33.9814
2445	32.3393
2446	32.2246
2447	33.096
2448	32.3742
2449	32.5138
2450	32.8065
2451	32.0266
2452	32.9796
2453	32.4208
2454	32.3873
2455	33.0497
2456	32.1199
2457	33.0845
2458	32.3524
2459	32.8983
2460	32.5024
2461	32.3174
2462	32.549
2463	32.6072
2464	32.3275
2465	32.6302
2466	31.9572
2467	33.6667
2468	31.8619
2469	34.7034
2470	31.8982
2471	34.4021
2472	32.5246
2473	31.9665
2474	33.7963
2475	31.8151
2476	34.8545
2477	31.7921
2478	34.5998
2479	32.444
2480	32.0946
2481	32.8041
2482	32.492
2483	32.8867
2484	33.201
2485	33.2359
2486	33.2606
2487	33.2364
2488	32.8749
2489	32.2578
2490	32.3987
2491	32.6769
2492	32.3049
2493	32.9226
2494	32.4456
2495	32.5254
2496	31.8384
2497	34.2497
2498	32.0612
2499	34.1559
2500	0

==> figures/covergence_BBCC_FQ/flow3.txt <==
1000	1.86839
1001	30.4776
1002	35.288
1003	35.3216
1004	32.5054
1005	32.3875
1006	32.4929
1007	32.0852
1008	33.1917
1009	31.9687
1010	33.6924
1011	32.5976
1012	33.611
1013	32.7841
1014	33.3428
1015	32.3059
1016	32.3991
1017	32.6558
1018	32.4578
1019	32.2599
1020	32.5628
1021	32.4928
1022	32.2005
1023	32.4579
1024	32.6443
1025	31.7474
1026	34.5194
1027	31.6893
1028	33.9824
1029	32.4814
1030	31.8175
1031	34.426
1032	31.9804
1033	34.1465
1034	31.6772
1035	33.9485
1036	32.3183
1037	32.3415
1038	32.551
1039	32.4463
1040	32.6093
1041	32.7602
1042	32.1901
1043	32.9587
1044	32.1667
1045	32.8306
1046	32.3763
1047	32.1882
1048	32.3183
1049	32.4695
1050	32.2017
1051	32.4464
1052	31.9339
1053	32.9227
1054	33.3548
1055	32.4929
1056	33.2264
1057	32.586
1058	31.6894
1059	34.6111
1060	32.6794
1061	32.2833
1062	32.784
1063	32.3882
1064	32.621
1065	32.5615
1066	32.5162
1067	32.8422
1068	32.0269
1069	32.9355
1070	32.3297
1071	32.6091
1072	32.2247
1073	32.3181
1074	32.5279
1075	32.295
1076	32.3861
1077	32.6907
1078	33.1562
1079	32.5743
1080	32.3531
1081	32.458
1082	32.7375
1083	34.1582
1084	32.1066
1085	33.9021
1086	32.7606
1087	31.957
1088	33.5876
1089	31.7474
1090	34.4823
1091	31.8873
1092	34.3095
1093	32.5046
1094	32.6676
1095	32.2017
1096	32.6897
1097	32.5628
1098	33.5287
1099	32.9819
1100	33.2382
1101	32.6092
1102	33.8556
1103	34.3214
1104	32.6442
1105	32.2716
1106	33.2964
1107	32.5512
1108	33.4013
1109	32.9468
1110	32.7394
1111	31.7943
1112	33.5528
1113	31.7703
1114	34.6358
1115	31.5011
1116	34.3679
1117	32.4113
1118	32.423
1119	32.6326
1120	32.5745
1121	31.7592
1122	34.3559
1123	32.2251
1124	33.937
1125	32.7376
1126	32.6791
1127	32.5044
1128	32.7837
1129	33.2032
1130	33.5877
1131	32.6325
1132	33.1684
1133	32.6908
1134	32.9809
1135	32.5279
1136	32.3646
1137	32.2133
1138	32.9237
1139	32.4696
1140	33.7029
1141	34.3097
1142	32.4562
1143	32.0483
1144	33.2848
1145	31.8406
1146	34.3909
1147	31.8874
1148	34.1931
1149	31.503
1150	33.9835
1151	32.2483
1152	32.2115
1153	32.4114
1154	32.5627
1155	32.2948
1156	32.8655
1157	32.0154
1158	33.8426
1159	31.9923
1160	34.8686
1161	31.7126
1162	34.6358
1163	31.4912
1164	34.3897
1165	32.3531
1166	32.4463
1167	32.4929
1168	32.7606
1169	32.2365
1170	34.927
1171	32.4813
1172	32.5278
1173	32.7142
1174	32.4231
1175	32.3647
1176	32.6442
1177	32.3984
1178	32.3183
1179	32.4578
1180	32.5394
1181	32.2365
1182	32.2831
1183	32.572
1184	31.8274
1185	33.5626
1186	31.7925
1187	34.8914
1188	32.8277
1189	32.7011
1190	31.944
1191	33.7272
1192	31.3733
1193	34.5282
1194	32.3749
1195	33.0976
1196	32.7824
1197	32.5611
1198	32.2931
1199	32.2584
1200	32.5146
1201	32.3296
1202	32.1188
1203	32.4667
1204	31.932
1205	33.353
1206	32.4097
1207	34.0064
1208	32.2811
1209	33.6909
1210	31.9207
1211	33.3777
1212	32.4913
1213	32.1068
1214	33.2949
1215	32.0732
1216	34.3314
1217	32.0954
1218	34.1564
1219	31.8171
1220	33.8772
1221	32.376
1222	33.1551
1223	32.3399
1224	32.1419
1225	32.3165
1226	32.8057
1227	32.6439
1228	31.8728
1229	34.8555
1230	31.6062
1231	34.4607
1232	32.6078
1233	32.164
1234	33.3066
1235	32.0032
1236	34.2848
1237	33.225
1238	31.9895
1239	33.4358
1240	32.5144
1241	32.283
1242	32.3398
1243	32.5612
1244	32.6777
1245	33.2599
1246	33.225
1247	33.1099
1248	33.2351
1249	32.794
1250	32.3051
1251	32.5042
1252	32.9339
1253	32.4552
1254	33.5278
1255	32.772
1256	32.4446
1257	31.8158
1258	33.5619
1259	31.9799
1260	34.669
1261	31.5725
1262	34.4595
1263	32.5611
1264	32.0721
1265	33.19
1266	31.8625
1267	34.4838
1268	33.1885
1269	32.7115
1270	32.4449
1271	32.3993
1272	32.7125
1273	32.0944
1274	32.8757
1275	32.2128
1276	33.4694
1277	32.375
1278	32.5611
1279	33.4007
1280	32.8988
1281	33.2728
1282	32.5611
1283	32.8988
1284	32.724
1285	32.4681
1286	32.3748
1287	32.1082
1288	32.9673
1289	32.6544
1290	33.1202
1291	32.6557
1292	32.8406
1293	33.2242
1294	33.7374
1295	32.6205
1296	33.6209
1297	32.9221
1298	31.9317
1299	34.4723
1300	32.4678
1301	34.1229
1302	32.3631
1303	33.6555
1304	33.3764
1305	32.7009
1306	32.2119
1307	32.9698
1308	32.0707
1309	32.5846
1310	32.899
1311	32.6322
1312	33.0618
1313	31.9783
1314	34.1333
1315	32.9816
1316	32.2116
1317	32.8755
1318	32.0602
1319	32.6089
1320	32.8289
1321	32.5159
1322	33.7723
1323	32.9583
1324	33.4462
1325	32.5728
1326	33.2484
1327	32.8301
1328	32.6763
1329	32.0605
1330	32.8407
1331	32.4344
1332	32.9338
1333	33.2588
1334	33.3415
1335	32.7604
1336	33.7839
1337	31.6294
1338	33.806
1339	32.6089
1340	32.3163
1341	32.376
1342	32.4797
1343	32.3515
1344	32.2
1345	32.4098
1346	32.7823
1347	32.213
1348	33.6894
1349	32.0953
1350	33.6907
1351	31.8636
1352	33.5509
1353	31.6859
1354	34.7503
1355	31.444
1356	34.2743
1357	31.7575
1358	33.7831
1359	32.3524
1360	32.3165
1361	32.4925
1362	31.9319
1363	33.5161
1364	31.7926
1365	34.5991
1366	31.7926
1367	34.2859
1368	31.5
1369	34.471
1370	32.2818
1371	33.5636
1372	31.839
1373	33.5159
1374	31.9905
1375	34.4724
1376	31.7576
1377	34.1334
1378	32.5374
1379	32.3642
1380	31.781
1381	34.5068
1382	33.3762
1383	32.8641
1384	31.8741
1385	33.5742
1386	31.839
1387	34.7168
1388	31.5933
1389	34.4245
1390	32.5264
1391	32.0848
1392	33.318
1393	31.9433
1394	34.2731
1395	32.0614
1396	34.1683
1397	32.5612
1398	32.6304
1399	32.8301
1400	32.3164
1401	32.8302
1402	32.2
1403	32.9571
1404	32.3863
1405	32.468
1406	33.0385
1407	32.3293
1408	32.5599
1409	31.9556
1410	33.679
1411	31.8404
1412	34.9717
1413	32.8633
1414	32.7243
1415	32.0149
1416	33.7489
1417	32.2933
1418	32.6077
1419	32.2712
1420	32.27
1421	33.1564
1422	32.235
1423	34.0748
1424	32.526
1425	33.6908
1426	32.9571
1427	32.9582
1428	31.9426
1429	33.5977
1430	32.0244
1431	34.6354
1432	31.6761
1433	34.2962
1434	32.5612
1435	32.0731
1436	33.4112
1437	31.909
1438	34.5406
1439	31.9683
1440	34.1334
1441	31.6539
1442	34.005
1443	32.2936
1444	32.3981
1445	32.526
1446	32.5145
1447	32.5274
1448	32.851
1449	32.4912
1450	32.5027
1451	32.2479
1452	33.0036
1453	32.7939
1454	33.6441
1455	33.3774
1456	32.6776
1457	34.308
1458	31.8739
1459	33.8899
1460	32.7356
1461	31.8053
1462	34.6457
1463	31.932
1464	34.3893
1465	32.596
1466	32.5262
1467	32.8649
1468	32.5485
1469	33.2832
1470	33.1901
1471	33.2606
1472	32.6425
1473	33.2245
1474	33.4575
1475	32.4923
1476	32.1301
1477	33.4922
1478	31.9678
1479	34.449
1480	32.0835
1481	34.2742
1482	31.7809
1483	34.0525
1484	32.4212
1485	32.0836
1486	33.4461
1487	32.8999
1488	33.2583
1489	33.0619
1490	32.7941
1491	31.9218
1492	33.2597
1493	32.5143
1494	33.9121
1495	32.341
1496	33.2132
1497	32.398
1498	33.9233
1499	32.1545
1500	33.0501
1501	31.5607
1502	30.1736
1503	23.8159
1504	26.4472
1505	24.677
1506	24.7702
1507	25.8891
1508	24.187
1509	25.201
1510	24.0832
1511	26.2718
1512	23.6405
1513	27.2389
1514	24.2694
1515	25.7726
1516	25.4572
1517	23.2911
1518	26.7382
1519	24.1888
1520	25.4804
1521	24.0723
1522	24.351
1523	25.6797
1524	23.92
1525	25.5971
1526	23.8269
1527	25.4233
1528	23.8264
1529	25.3176
1530	23.4427
1531	23.8162
1532	26.0279
1533	23.4073
1534	25.8533
1535	23.5715
1536	26.2956
1537	24.9915
1538	24.6069
1539	23.4551
1540	24.7352
1541	26.6579
1542	23.2913
1543	26.8198
1544	24.316
1545	24.9216
1546	23.9784
1547	24.8409
1548	24.0817
1549	24.8516
1550	24.1646
1551	24.3402
1552	24.6305
1553	24.3625
1554	24.7702
1555	24.2004
1556	25.1543
1557	24.4558
1558	24.6655
1559	23.8976
1560	25.2356
1561	24.5032
1562	24.8866
1563	24.6542
1564	24.4324
1565	24.6886
1566	24.7235
1567	24.5847
1568	24.8859
1569	24.1297
1570	26.121
1571	23.5011
1572	25.9812
1573	23.5125
1574	26.8548
1575	24.4217
1576	23.4425
1577	26.9246
1578	23.7796
1579	23.2803
1580	25.562
1581	23.8978
1582	25.8298
1583	25.3997
1584	24.479
1585	24.0734
1586	25.0613
1587	23.9907
1588	24.8733
1589	24.2708
1590	24.6071
1591	24.6314
1592	25.0612
1593	24.2351
1594	25.76
1595	24.7711
1596	24.5373
1597	24.1892
1598	24.6418
1599	23.979
1600	25.1079
1601	24.1427
1602	25.5852
1603	24.9573
1604	24.7341
1605	25.9944
1606	24.0947
1607	25.0505
1608	24.0713
1609	24.8989
1610	24.0948
1611	24.5847
1612	24.4558
1613	24.3291
1614	24.8283
1615	24.6896
1616	24.7352
1617	26.4604
1618	24.0249
1619	25.3879
1620	26.1559
1621	23.0363
1622	25.9113
1623	25.3767
1624	23.0814
1625	26.4122
1626	24.9215
1627	24.934
1628	24.1411
1629	25.5869
1630	24.4082
1631	24.6779
1632	23.5461
1633	25.8896
1634	25.3174
1635	24.8634
1636	24.3275
1637	24.7251
1638	24.2112
1639	24.8292
1640	24.0713
1641	24.8415
1642	24.3625
1643	24.4448
1644	24.2228
1645	24.5387
1646	24.4205
1647	24.7245
1648	24.0364
1649	25.0161
1650	24.1176
1651	24.1647
1652	23.7919
1653	26.2973
1654	23.4425
1655	25.5512
1656	24.9791
1657	24.7833
1658	26.0396
1659	24.2935
1660	25.2593
1661	23.9331
1662	25.3056
1663	23.9791
1664	25.9464
1665	24.4573
1666	25.1079
1667	24.677
1668	23.8967
1669	26.2857
1670	23.9317
1671	25.0506
1672	26.2132
1673	23.2343
1674	26.6451
1675	23.9557
1676	25.4805
1677	24.2127
1678	24.3512
1679	25.691
1680	23.4891
1681	27.0892
1682	23.9199
1683	23.8039
1684	27.0992
1685	23.5138
1686	23.2911
1687	25.6676
1688	24.35
1689	24.6318
1690	23.9665
1691	25.2952
1692	24.2227
1693	25.0617
1694	24.0715
1695	25.6328
1696	24.5373
1697	24.958
1698	24.735
1699	23.7112
1700	26.0045
1701	23.4556
1702	27.0528
1703	24.0604
1704	25.5961
1705	25.3773
1706	24.9448
1707	26.2258
1708	23.8151
1709	25.5163
1710	23.7919
1711	25.4931
1712	24.6187
1713	24.7134
1714	24.3032
1715	24.7476
1716	23.9781
1717	25.3191
1718	24.2809
1719	25.0379
1720	24.1529
1721	25.3888
1722	25.0262
1723	23.7228
1724	26.377
1725	25.1676
1726	23.6753
1727	27.0885
1728	23.4891
1729	26.1808
1730	24.6761
1731	25.1438
1732	24.4557
1733	24.9229
1734	24.3392
1735	25.3175
1736	24.9915
1737	23.8748
1738	26.2839
1739	23.4197
1740	26.131
1741	24.2707
1742	25.4688
1743	24.3867
1744	24.5138
1745	25.5275
1746	23.3144
1747	26.1103
1748	24.1178
1749	25.517
1750	25.4441
1751	24.2819
1752	24.5721
1753	24.5852
1754	24.3275
1755	24.6886
1756	24.1762
1757	24.7249
1758	23.9549
1759	25.3532
1760	23.9782
1761	25.808
1762	24.7234
1763	24.9805
1764	25.0846
1765	23.4905
1766	26.1208
1767	23.4433
1768	25.8298
1769	24.3524
1770	24.572
1771	24.2344
1772	23.9665
1773	26.3089
1774	23.5356
1775	24.6544
1776	26.5274
1777	23.1412
1778	26.1093
1779	24.8174
1780	25.0728
1781	24.3979
1782	24.8749
1783	25.0388
1784	23.6405
1785	26.1575
1786	24.4555
1787	24.4332
1788	24.0712
1789	24.7133
1790	24.281
1791	24.247
1792	24.8044
1793	25.3072
1794	23.6637
1795	25.9472
1796	23.6755
1797	26.3901
1798	25.0029
1799	23.5714
1800	26.8778
1801	24.1426
1802	24.8856
1803	24.0372
1804	24.5721
1805	24.4688
1806	24.9913
1807	24.2339
1808	26.2608
1809	23.6651
1810	27.1923
1811	24.3985
1812	24.6535
1813	25.5868
1814	23.7802
1815	25.4813
1816	23.8501
1817	25.2606
1818	24.2925
1819	24.9922
1820	24.0714
1821	24.9578
1822	24.0247
1823	24.9332
1824	24.048
1825	24.8648
1826	24.4206
1827	23.8975
1828	25.5356
1829	23.8283
1830	25.3873
1831	23.7345
1832	26.3772
1833	24.7249
1834	24.1296
1835	26.9486
1836	23.2794
1837	24.9694
1838	26.283
1839	23.0822
1840	26.1557
1841	24.5618
1842	25.003
1843	24.2566
1844	25.3523
1845	25.0627
1846	24.5254
1847	25.9938
1848	24.0813
1849	25.0161
1850	24.0364
1851	24.8874
1852	24.0946
1853	24.6191
1854	24.3856
1855	24.305
1856	24.5139
1857	23.9097
1858	25.1301
1859	24.1071
1860	25.4805
1861	24.9695
1862	24.3857
1863	24.4091
1864	24.2809
1865	24.8764
1866	24.1295
1867	24.5379
1868	24.5953
1869	24.8182
1870	24.5838
1871	24.7478
1872	24.3973
1873	25.7963
1874	23.663
1875	25.8773
1876	23.2328
1877	25.8663
1878	24.933
1879	24.7703
1880	24.6537
1881	24.1076
1882	25.4804
1883	23.5364
1884	25.3858
1885	24.9463
1886	24.5138
1887	25.9356
1888	24.0363
1889	24.9569
1890	24.0363
1891	24.8293
1892	24.1994
1893	24.7018
1894	25.9578
1895	23.5015
1896	26.0626
1897	24.2473
1898	24.9215
1899	24.0954
1900	25.5851
1901	24.2242
1902	24.805
1903	24.3749
1904	23.8384
1905	25.3655
1906	23.8733
1907	26.0286
1908	24.3392
1909	24.7365
1910	26.2823
1911	24.5033
1912	24.5721
1913	24.2824
1914	24.9563
1915	24.177
1916	24.6885
1917	24.3989
1918	24.6998
1919	24.3516
1920	24.5828
1921	24.0145
1922	25.0262
1923	26.2498
1924	23.1746
1925	26.6222
1926	23.9899
1927	25.458
1928	23.8035
1929	26.0527
1930	24.339
1931	25.365
1932	25.5969
1933	24.2825
1934	24.5719
1935	24.5846
1936	24.3273
1937	24.6784
1938	24.642
1939	24.2934
1940	24.6303
1941	24.4211
1942	24.5953
1943	24.1536
1944	24.3974
1945	24.4455
1946	23.9185
1947	25.26
1948	24.7817
1949	24.6085
1950	25.0378
1951	24.5836
1952	23.8502
1953	25.808
1954	24.607
1955	23.3617
1956	26.8904
1957	24.2241
1958	25.1776
1959	25.5046
1960	24.735
1961	24.8881
1962	24.5953
1963	24.2818
1964	24.5487
1965	24.6086
1966	24.2925
1967	24.5261
1968	24.1412
1969	24.7358
1970	23.8034
1971	26.2617
1972	24.2097
1973	25.5169
1974	24.3741
1975	25.0386
1976	24.898
1977	24.7124
1978	24.2808
1979	24.7465
1980	23.9781
1981	24.9928
1982	24.1635
1983	24.5147
1984	24.4556
1985	24.1426
1986	24.572
1987	24.2108
1988	24.7466
1989	24.4919
1990	24.4671
1991	24.3867
1992	23.7088
1993	24.8997
1994	26.2372
1995	23.2918
1996	26.7381
1997	24.0493
1998	25.4455
1999	24.0954
2000	27.262
2001	43.813
2002	34.1192
2003	33.68
2004	35.3324
2005	34.7291
2006	32.3976
2007	32.3511
2008	32.7004
2009	32.2017
2010	33.7253
2011	32.0845
2012	33.2816
2013	32.6674
2014	33.8067
2015	32.3174
2016	33.6438
2017	32.876
2018	31.862
2019	33.6447
2020	31.7806
2021	34.6939
2022	31.6396
2023	34.3438
2024	32.5143
2025	32.4113
2026	32.2927
2027	32.4094
2028	32.9101
2029	32.5861
2030	32.7471
2031	32.0497
2032	32.9323
2033	32.3067
2034	32.2231
2035	33.2258
2036	32.1882
2037	34.1453
2038	32.3744
2039	34.0292
2040	32.7703
2041	32.7723
2042	32.2336
2043	33.4122
2044	32.3629
2045	32.5046
2046	33.2711
2047	33.4225
2048	32.9685
2049	32.0038
2050	33.8302
2051	31.9565
2052	33.4098
2053	32.3532
2054	34.1677
2055	32.2591
2056	33.4575
2057	32.4917
2058	33.1198
2059	32.5269
2060	32.281
2061	32.19
2062	33.0603
2063	32.2591
2064	33.1779
2065	32.6326
2066	32.6427
2067	32.6881
2068	32.782
2069	33.3082
2070	33.6904
2071	32.108
2072	34.4341
2073	32.6791
2074	32.1765
2075	33.4225
2076	32.0135
2077	34.4603
2078	33.4806
2079	32.8413
2080	31.8618
2081	33.6457
2082	31.8024
2083	34.7981
2084	31.6174
2085	34.4726
2086	31.3728
2087	34.1678
2088	31.0352
2089	35.4627
2090	31.3262
2091	34.1576
2092	33.5728
2093	32.4347
2094	33.8765
2095	33.0509
2096	32.1532
2097	33.679
2098	33.0498
2099	32.8414
2100	32.0016
2101	33.4476
2102	32.2224
2103	34.9143
2104	31.7689
2105	33.4596
2106	32.5608
2107	32.4449
2108	32.3513
2109	32.1317
2110	32.5373
2111	31.8749
2112	34.4707
2113	32.1902
2114	34.2142
2115	31.8981
2116	34.0163
2117	32.4332
2118	32.4557
2119	32.6667
2120	32.4325
2121	32.2948
2122	32.5826
2123	32.4223
2124	32.1998
2125	32.3879
2126	32.5141
2127	32.0714
2128	33.3759
2129	32.1086
2130	34.0163
2131	32.4921
2132	33.7474
2133	32.7724
2134	32.6886
2135	32.6201
2136	34.948
2137	32.5854
2138	32.7586
2139	32.1782
2140	32.4093
2141	32.4696
2142	32.1986
2143	32.259
2144	32.8868
2145	31.9804
2146	33.1429
2147	31.7689
2148	34.6337
2149	31.6892
2150	34.3658
2151	32.5039
2152	32.1396
2153	33.6225
2154	33.1896
2155	33.2024
2156	33.3642
2157	32.2481
2158	32.7119
2159	32.0029
2160	33.6205
2161	31.8055
2162	34.7486
2163	31.7001
2164	34.5287
2165	31.4912
2166	34.1443
2167	32.316
2168	33.0965
2169	32.4115
2170	32.1533
2171	32.3524
2172	32.4191
2173	32.318
2174	33.7717
2175	32.2593
2176	33.4225
2177	32.4808
2178	32.6654
2179	33.3304
2180	33.4246
2181	32.784
2182	32.9915
2183	32.9346
2184	32.98
2185	32.6093
2186	32.3272
2187	32.1893
2188	32.5607
2189	31.9687
2190	33.6554
2191	32.4221
2192	32.2693
2193	35.1831
2194	32.3859
2195	33.61
2196	32.421
2197	33.3664
2198	32.6419
2199	32.5154
2200	32.5489
2201	32.1784
2202	32.3743
2203	32.5147
2204	32.2464
2205	32.7839
2206	33.3397
2207	32.4571
2208	32.3502
2209	32.458
2210	32.8402
2211	33.7033
2212	32.4093
2213	32.6098
2214	32.2113
2215	32.853
2216	32.5258
2217	32.0387
2218	33.5957
2219	32.2008
2220	34.6568
2221	31.8411
2222	34.7967
2223	32.398
2224	32.5721
2225	32.3415
2226	32.9799
2227	32.8415
2228	32.2213
2229	33.96
2230	32.4324
2231	33.5985
2232	32.7819
2233	32.6086
2234	32.386
2235	32.5618
2236	33.4809
2237	33.2614
2238	32.9556
2239	32.061
2240	34.0746
2241	32.5744
2242	31.9205
2243	33.5747
2244	31.8036
2245	34.624
2246	31.792
2247	34.4251
2248	31.4762
2249	34.1931
2250	32.3393
2251	32.8649
2252	32.4674
2253	32.248
2254	32.2578
2255	32.946
2256	32.0261
2257	32.9469
2258	32.3731
2259	32.2708
2260	33.3061
2261	32.19
2262	34.0862
2263	33.9584
2264	31.7106
2265	33.8671
2266	32.4094
2267	32.2588
2268	32.3964
2269	32.5278
2270	32.9915
2271	32.2127
2272	33.0728
2273	32.1199
2274	33.8532
2275	32.0945
2276	33.3984
2277	32.4463
2278	34.5279
2279	31.9444
2280	34.8316
2281	32.3531
2282	32.4555
2283	32.6429
2284	32.3044
2285	32.3298
2286	32.8169
2287	34.3204
2288	32.3272
2289	33.8787
2290	32.4908
2291	33.3422
2292	32.6886
2293	31.8059
2294	35.0297
2295	32.2939
2296	33.0599
2297	32.7373
2298	32.5023
2299	32.4104
2300	32.1064
2301	33.0867
2302	32.3039
2303	33.6339
2304	32.7586
2305	33.576
2306	32.2812
2307	33.4935
2308	32.6297
2309	32.5395
2310	32.5141
2311	32.1894
2312	32.5605
2313	32.1315
2314	33.3757
2315	32.4686
2316	34.3659
2317	31.9104
2318	34.3411
2319	32.5384
2320	32.1062
2321	33.2728
2322	32.0831
2323	34.2152
2324	32.3045
2325	33.9951
2326	32.0015
2327	33.7146
2328	32.5133
2329	32.3996
2330	32.5837
2331	32.2242
2332	32.5722
2333	31.9334
2334	33.6551
2335	31.7583
2336	34.7967
2337	31.6999
2338	34.4098
2339	31.4556
2340	34.2143
2341	32.3065
2342	32.2927
2343	32.5384
2344	32.42
2345	32.2133
2346	32.2812
2347	32.5249
2348	32.2347
2349	32.4461
2350	32.3973
2351	33.1674
2352	32.4662
2353	31.829
2354	34.2377
2355	32.2589
2356	34.0629
2357	32.6204
2358	33.3407
2359	31.7582
2360	34.6802
2361	32.2948
2362	32.906
2363	32.6569
2364	32.223
2365	32.8415
2366	32.0479
2367	33.0301
2368	32.3743
2369	32.3413
2370	32.6303
2371	32.6919
2372	33.3872
2373	33.2266
2374	33.1779
2375	32.8541
2376	32.9099
2377	32.9587
2378	33.1656
2379	32.4116
2380	33.0498
2381	32.4228
2382	33.2128
2383	31.8174
2384	34.4239
2385	31.8755
2386	34.1094
2387	31.6778
2388	33.6767
2389	32.2599
2390	33.1312
2391	32.2019
2392	32.5258
2393	32.7353
2394	32.0833
2395	33.716
2396	31.8852
2397	33.7156
2398	32.4907
2399	32.9473
2400	32.3744
2401	33.04
2402	32.5255
2403	33.7043
2404	33.2357
2405	33.2031
2406	33.3641
2407	32.3418
2408	33.1195
2409	32.5041
2410	33.2011
2411	31.9224
2412	34.3073
2413	32.0619
2414	34.0732
2415	32.6094
2416	32.6076
2417	32.4809
2418	32.6305
2419	33.4468
2420	32.9682
2421	33.2263
2422	32.5843
2423	33.0986
2424	32.7469
2425	33.1099
2426	32.141
2427	32.9822
2428	32.3509
2429	32.5859
2430	32.5483
2431	32.3414
2432	32.5023
2433	32.6557
2434	32.3625
2435	31.9921
2436	33.4922
2437	34.123
2438	32.3275
2439	32.3767
2440	32.7683
2441	31.9337
2442	32.7237
2443	32.8426
2444	34.1561
2445	32.4099
2446	34.7032
2447	32.3532
2448	32.3393
2449	32.6674
2450	31.8606
2451	34.7409
2452	31.5708
2453	34.4493
2454	31.3612
2455	34.0635
2456	32.3045
2457	32.8421
2458	32.2577
2459	32.3533
2460	32.3857
2461	32.0385
2462	32.8983
2463	32.4695
2464	32.1992
2465	32.8535
2466	31.9199
2467	33.7158
2468	31.8956
2469	34.9151
2470	31.5356
2471	34.5078
2472	32.6305
2473	32.7139
2474	32.5722
2475	32.9008
2476	32.7237
2477	34.065
2478	32.4906
2479	33.6576
2480	32.8635
2481	31.8973
2482	33.6668
2483	31.8176
2484	35.0642
2485	32.7957
2486	33.3628
2487	32.3999
2488	32.3626
2489	32.7487
2490	32.0249
2491	33.0391
2492	32.4093
2493	32.784
2494	32.0714
2495	33.6925
2496	32.0481
2497	34.7753
2498	31.7454
2499	34.3798
2500	31.7686
2501	49.6356
2502	53.1132
2503	48.4485
2504	49.3996
2505	49.4727
2506	48.6191
2507	49.5082
2508	49.8772
2509	47.9821
2510	50.052
2511	49.1354
2512	48.862
2513	48.7621
2514	48.899
2515	49.5665
2516	49.3999
2517	49.6464
2518	48.3984
2519	49.1704
2520	49.6441
2521	48.7623
2522	48.7455
2523	49.6828
2524	47.6063
2525	49.9617
2526	49.0503
2527	48.9357
2528	48.7244
2529	48.9602
2530	49.0854
2531	48.7162
2532	48.4777
2533	48.4013
2534	49.8189
2535	49.4731
2536	49.2365
2537	49.3213
2538	48.4099
2539	48.39
2540	50.2019
2541	47.8653
2542	49.5949
2543	49.8108
2544	49.0621
2545	50.7189
2546	49.2599
2547	48.924
2548	49.1205
2549	48.9369
2550	47.6761
2551	52.513
2552	49.2134
2553	49.0418
2554	49.318
2555	48.2619
2556	50.5777
2557	48.3662
2558	49.2132
2559	49.5896
2560	47.8976
2561	49.7987
2562	49.1899
2563	47.8071
2564	52.1596
2565	46.456
2566	50.5757
2567	49.9623
2568	48.1537
2569	50.5675
2570	48.4562
2571	49.2992
2572	49.1551
2573	49.1099
2574	48.5259
2575	50.2185
2576	47.8161
2577	49.624
2578	49.3163
2579	48.9376
2580	48.8523
2581	48.7501
2582	48.8292
2583	49.2487
2584	47.8915
2585	49.7775
2586	49.3116
2587	48.7288
2588	49.1719
2589	48.8439
2590	49.285
2591	49.9543
2592	47.821
2593	50.0218
2594	49.7658
2595	48.9504
2596	48.9039
2597	49.1716
2598	48.8909
2599	49.6363
2600	48.7626
2601	48.7513
2602	48.9491
2603	49.3451
2604	49.0075
2605	48.7381
2606	48.2271
2607	50.1255
2608	47.5282
2609	49.5432
2610	50.0786
2611	49.0519
2612	50.6262
2613	49.4617
2614	48.4718
2615	49.3568
2616	49.1355
2617	48.204
2618	50.3814
2619	49.1005
2620	48.4949
2621	50.1603
2622	47.8892
2623	49.3219
2624	49.0405
2625	49.0076
2626	48.192
2627	50.8123
2628	48.3085
2629	49.9508
2630	49.1327
2631	48.0178
2632	49.9042
2633	49.3333
2634	48.2153
2635	48.8676
2636	48.32
2637	49.8918
2638	48.7862
2639	48.6346
2640	48.6703
2641	48.7161
2642	48.9261
2643	48.562
2644	48.6346
2645	49.3801
2646	48.5065
2647	50.1487
2648	47.6215
2649	49.252
2650	48.4015
2651	49.0307
2652	49.6825
2653	49.1006
2654	50.8592
2655	48.949
2656	48.9606
2657	48.8909
2658	50.6609
2659	48.6812
2660	48.2036
2661	49.3568
2662	49.0073
2663	49.007
2664	50.0564
2665	47.7378
2666	49.6946
2667	48.9608
2668	48.8442
2669	48.7723
2670	49.543
2671	48.5298
2672	50.335
2673	47.9591
2674	50.0905
2675	49.0889
2676	48.9259
2677	48.9492
2678	49.4508
2679	48.2968
2680	49.3333
2681	49.9042
2682	48.7844
2683	50.5449
2684	47.9705
2685	49.3682
2686	49.4731
2687	48.9492
2688	48.7745
2689	49.0186
2690	49.25
2691	48.2971
2692	49.7876
2693	48.9605
2694	47.191
2695	50.0772
2696	48.1339
2697	50.1367
2698	48.9377
2699	49.1705
2700	48.7628
2701	50.3682
2702	49.508
2703	49.6828
2704	48.7279
2705	48.3899
2706	49.6364
2707	49.1586
2708	48.9835
2709	48.9492
2710	49.5664
2711	48.5298
2712	48.9374
2713	49.3448
2714	48.6325
2715	49.7876
2716	50.5436
2717	49.4034
2718	49.0773
2719	48.7161
2720	50.006
2721	48.0407
2722	50.1484
2723	48.1571
2724	49.1354
2725	49.0189
2726	49.2722
2727	50.2188
2728	47.3768
2729	51.6044
2730	48.926
2731	48.7978
2732	48.7045
2733	48.9488
2734	48.9956
2735	48.2386
2736	49.3917
2737	49.5545
2738	48.262
2739	49.0517
2740	50.2301
2741	48.2387
2742	50.5329
2743	48.8673
2744	49.7757
2745	48.8189
2746	48.5645
2747	48.553
2748	49.0073
2749	49.5431
2750	48.4368
2751	48.1804
2752	49.0774
2753	49.8226
2754	48.4365
2755	50.4862
2756	48.1569
2757	48.9723
2758	49.518
2759	48.8909
2760	48.5647
2761	48.8908
2762	49.0888
2763	48.7046
2764	48.5648
2765	48.5764
2766	48.6463
2767	49.4847
2768	48.4131
2769	48.9374
2770	49.5431
2771	48.3998
2772	50.8942
2773	48.0875
2774	49.2636
2775	49.0422
2776	49.0771
2777	48.2135
2778	50.7077
2779	48.3666
2780	49.438
2781	49.5314
2782	48.8559
2783	48.8558
2784	49.2061
2785	48.6228
2786	49.7524
2787	48.8673
2788	49.6014
2789	49.9625
2790	48.0028
2791	50.1256
2792	48.3435
2793	49.1006
2794	49.0654
2795	49.3683
2796	48.1775
2797	49.4265
2798	49.1353
2799	47.5746
2800	49.9504
2801	47.6904
2802	49.8906
2803	48.6114
2804	48.8441
2805	49.2521
2806	48.8444
2807	49.205
2808	49.8805
2809	47.9474
2810	50.0323
2811	48.5063
2812	48.9722
2813	48.7511
2814	49.2984
2815	47.6779
2816	50.1949
2817	48.4599
2818	49.1004
2819	49.3218
2820	48.0289
2821	49.9837
2822	49.0425
2823	48.2734
2824	50.0086
2825	47.5748
2826	49.4966
2827	50.7656
2828	48.7054
2829	50.9405
2830	48.808
2831	50.6495
2832	47.5633
2833	49.9971
2834	48.2363
2835	48.693
2836	50.9522
2837	48.389
2838	48.9839
2839	49.4383
2840	48.4578
2841	49.7995
2842	49.3567
2843	48.2969
2844	50.1603
2845	49.0071
2846	46.9791
2847	48.6232
2848	49.9623
2849	48.8557
2850	49.4732
2851	49.1092
2852	50.5427
2853	48.1107
2854	50.16
2855	48.879
2856	48.3214
2857	49.8808
2858	49.3218
2859	48.3311
2860	49.2403
2861	48.5646
2862	48.9373
2863	49.5314
2864	48.7275
2865	48.5618
2866	50.5097
2867	48.052
2868	52.5013
2869	47.6095
2870	49.5311
2871	49.3303
2872	48.5415
2873	49.0421
2874	49.4149
2875	47.3536
2876	49.6127
2877	49.7042
2878	48.4249
2879	50.0905
2880	48.3202
2881	49.3333
2882	49.4031
2883	47.6094
2884	50.0315
2885	47.8192
2886	50.0785
2887	48.517
2888	49.6947
2889	48.1804
2890	50.323
2891	47.8425
2892	49.4962
2893	49.205
2894	48.8559
2895	48.7389
2896	49.611
2897	48.9492
2898	48.0171
2899	50.3349
2900	49.1004
2901	48.1919
2902	50.7406
2903	48.0524
2904	49.4031
2905	49.2286
2906	49.0189
2907	48.879
2908	49.1121
2909	49.3221
2910	48.0987
2911	49.3098
2912	49.2984
2913	47.4349
2914	49.962
2915	47.6891
2916	49.7993
2917	49.9623
2918	48.9138
2919	48.5995
2920	48.9022
2921	49.1451
2922	48.7043
2923	48.4833
2924	48.5179
2925	48.7164
2926	48.6463
2927	49.0771
2928	48.4245
2929	50.824
2930	48.8909
2931	49.2286
2932	49.9737
2933	47.8188
2934	50.1482
2935	47.6096
2936	49.3098
2937	49.0304
2938	49.0886
2939	50.1719
2940	49.2034
2941	48.6464
2942	48.4364
2943	49.8458
2944	48.9141
2945	49.9154
2946	50.6262
2947	50.1018
2948	49.9621
2949	47.6446
2950	49.8223
2951	49.8808
2952	48.8673
2953	48.1563
2954	46.6662
2955	51.1268
2956	48.6693
2957	48.4249
2958	49.403
2959	49.1217
2960	48.8676
2961	50.0787
2962	47.8427
2963	49.8805
2964	48.4482
2965	48.8303
2966	49.811
2967	48.7393
2968	48.4481
2969	49.4497
2970	48.7741
2971	48.5527
2972	49.4375
2973	48.4354
2974	48.8441
2975	49.4033
2976	48.5647
2977	49.4613
2978	49.8221
2979	47.9823
2980	50.0671
2981	49.0071
2982	48.9374
2983	48.786
2984	48.8295
2985	49.4148
2986	49.0073
2987	48.809
2988	49.7525
2989	48.1688
2990	50.4141
2991	49.0189
2992	48.1685
2993	50.498
2994	48.6346
2995	48.5994
2996	49.7158
2997	48.9489
2998	48.8324
2999	49.4265
3000	0

==> figures/covergence_BBCC_FQ/flow4.txt <==
1500	1.86892
1501	31.3732
1502	24.9344
1503	23.793
1504	26.7746
1505	24.1082
1506	26.5869
1507	24.2941
1508	25.2605
1509	24.1425
1510	25.5749
1511	24.9694
1512	23.2451
1513	26.6231
1514	24.3758
1515	25.2622
1516	26.5201
1517	24.6785
1518	24.2121
1519	24.5967
1520	23.7579
1521	26.2971
1522	24.9568
1523	24.7132
1524	23.8514
1525	25.3065
1526	23.6418
1527	25.4003
1528	25.2605
1529	24.481
1530	25.6799
1531	25.0393
1532	24.5027
1533	24.8763
1534	25.3538
1535	23.9911
1536	25.8777
1537	24.6318
1538	24.7365
1539	23.9096
1540	25.5284
1541	25.8429
1542	23.0026
1543	25.8664
1544	24.9345
1545	24.3633
1546	26.0992
1547	23.9095
1548	25.4236
1549	23.6535
1550	26.273
1551	23.7223
1552	25.6219
1553	25.0743
1554	24.5851
1555	24.4803
1556	24.5268
1557	24.5959
1558	24.5154
1559	23.9111
1560	25.4118
1561	24.7249
1562	25.167
1563	26.5767
1564	23.4208
1565	26.9956
1566	24.3639
1567	24.5035
1568	23.8629
1569	26.2272
1570	23.5594
1571	26.9366
1572	24.6201
1573	25.0276
1574	25.8778
1575	24.5029
1576	25.283
1577	24.2706
1578	24.4338
1579	24.6084
1580	24.2123
1581	24.5502
1582	24.3164
1583	24.2936
1584	24.5619
1585	23.9328
1586	25.0277
1587	24.2939
1588	25.2478
1589	25.3421
1590	23.6418
1591	26.3904
1592	23.8743
1593	25.9128
1594	24.0718
1595	25.1908
1596	24.6089
1597	24.7015
1598	24.3172
1599	24.1771
1600	24.5851
1601	24.725
1602	24.3288
1603	24.69
1604	24.6783
1605	24.6783
1606	23.9562
1607	25.1313
1608	24.1308
1609	25.1442
1610	25.8895
1611	23.3505
1612	26.8666
1613	24.0607
1614	25.3188
1615	25.1439
1616	24.5269
1617	24.294
1618	24.7716
1619	23.7571
1620	26.4021
1621	24.7599
1622	26.2033
1623	23.6651
1624	26.8679
1625	24.7239
1626	24.0955
1627	26.8794
1628	23.2691
1629	26.2615
1630	24.492
1631	25.1199
1632	24.1309
1633	25.4936
1634	24.6899
1635	24.0494
1636	26.1575
1637	23.7107
1638	26.1457
1639	24.3289
1640	23.7349
1641	26.1473
1642	24.4452
1643	25.2839
1644	26.0291
1645	25.016
1646	24.4919
1647	24.3522
1648	24.5036
1649	24.1068
1650	25.0502
1651	24.2704
1652	25.4814
1653	25.2723
1654	24.3854
1655	25.4703
1656	23.3156
1657	26.1456
1658	23.6069
1659	25.7032
1660	23.933
1661	25.8196
1662	25.5865
1663	22.9886
1664	23.2458
1665	26.2621
1666	25.3886
1667	24.5269
1668	24.8403
1669	24.1654
1670	24.5852
1671	24.4453
1672	24.5849
1673	25.2024
1674	24.2696
1675	24.5734
1676	23.8165
1677	26.2855
1678	23.8048
1679	25.156
1680	24.9693
1681	24.5972
1682	25.9127
1683	24.2237
1684	24.9811
1685	24.1076
1686	25.6683
1687	23.9676
1688	24.7715
1689	24.0728
1690	25.3998
1691	23.945
1692	25.3888
1693	24.3539
1694	23.7933
1695	25.5052
1696	23.7931
1697	26.2513
1698	23.9678
1699	25.8543
1700	23.9796
1701	26.0063
1702	25.2024
1703	23.234
1704	26.7746
1705	24.5969
1706	25.0161
1707	25.7376
1708	24.3404
1709	24.76
1710	24.422
1711	24.3405
1712	24.2702
1713	25.4345
1714	23.9214
1715	25.4353
1716	23.6651
1717	26.2507
1718	23.7233
1719	25.3182
1720	25.0623
1721	24.5736
1722	25.5167
1723	23.2108
1724	26.1345
1725	24.958
1726	24.7359
1727	24.4453
1728	24.4803
1729	23.6885
1730	25.773
1731	24.0378
1732	24.7005
1733	25.0627
1734	24.3984
1735	25.1198
1736	24.306
1737	24.4102
1738	26.2379
1739	24.6435
1740	24.5036
1741	24.5736
1742	24.4103
1743	24.3987
1744	24.6539
1745	24.2826
1746	24.5501
1747	23.9563
1748	25.6207
1749	23.8166
1750	25.575
1751	24.0377
1752	25.2141
1753	24.8064
1754	24.1424
1755	24.9694
1756	23.9795
1757	24.8178
1758	24.1891
1759	24.5035
1760	24.492
1761	24.3644
1762	24.2591
1763	24.9928
1764	24.096
1765	25.6917
1766	24.0495
1767	24.8762
1768	23.9097
1769	25.5401
1770	23.7231
1771	26.2384
1772	24.0262
1773	25.4587
1774	24.1889
1775	24.8996
1776	24.817
1777	24.6435
1778	24.1775
1779	24.2242
1780	23.8396
1781	26.5069
1782	23.8747
1783	25.1324
1784	24.4218
1785	24.3057
1786	24.8996
1787	24.4337
1788	24.7477
1789	23.8864
1790	25.4353
1791	23.5952
1792	26.0292
1793	23.7817
1794	25.3073
1795	24.6772
1796	25.482
1797	26.5302
1798	23.176
1799	26.5883
1800	24.7482
1801	24.561
1802	23.4787
1803	26.2971
1804	24.9345
1805	24.6667
1806	24.189
1807	24.5035
1808	24.4795
1809	24.0726
1810	25.016
1811	24.1193
1812	25.0161
1813	24.1194
1814	24.2469
1815	24.5734
1816	24.1545
1817	24.6899
1818	23.9562
1819	25.4236
1820	24.13
1821	25.1327
1822	24.0145
1823	25.5517
1824	24.6317
1825	24.0029
1826	26.1687
1827	23.6648
1828	26.0175
1829	23.5603
1830	26.5631
1831	24.6191
1832	25.0021
1833	25.8546
1834	24.3622
1835	24.3634
1836	24.9217
1837	24.6775
1838	24.6305
1839	24.7825
1840	24.246
1841	24.4921
1842	24.7112
1843	24.2376
1844	24.4813
1845	24.9594
1846	24.1319
1847	24.7607
1848	24.4589
1849	24.4705
1850	24.4348
1851	24.0154
1852	24.9023
1853	23.9707
1854	24.6802
1855	24.3191
1856	24.6792
1857	24.9239
1858	23.8882
1859	25.9964
1860	23.2477
1861	25.7973
1862	25.6701
1863	24.3764
1864	24.6456
1865	25.0995
1866	24.1669
1867	24.7841
1868	24.3532
1869	24.7492
1870	24.3064
1871	24.5987
1872	24.0736
1873	25.2381
1874	23.7951
1875	26.1351
1876	23.5378
1877	25.9021
1878	24.4114
1879	24.388
1880	24.4463
1881	24.8771
1882	24.1441
1883	26.0323
1884	23.4456
1885	25.9255
1886	24.3165
1887	24.5744
1888	24.1667
1889	25.1228
1890	23.7825
1891	26.008
1892	23.5729
1893	25.7981
1894	24.4115
1895	24.6209
1896	24.2251
1897	24.0734
1898	24.621
1899	24.0512
1900	25.3781
1901	24.0746
1902	25.6916
1903	24.8433
1904	24.82
1905	25.1694
1906	23.7242
1907	25.704
1908	24.3997
1909	24.2725
1910	24.6327
1911	23.759
1912	25.216
1913	23.5039
1914	26.0197
1915	23.6311
1916	24.2717
1917	26.5542
1918	24.2141
1919	24.9131
1920	24.2017
1921	24.0037
1922	24.8558
1923	23.9698
1924	25.4947
1925	24.1318
1926	25.2383
1927	24.2489
1928	25.2265
1929	25.3548
1930	23.5611
1931	26.2979
1932	23.6087
1933	25.8089
1934	24.5288
1935	25.1685
1936	24.9006
1937	24.4229
1938	25.1694
1939	23.6903
1940	27.0679
1941	24.3864
1942	24.435
1943	24.5404
1944	24.1435
1945	24.6209
1946	24.0037
1947	24.6791
1948	24.6326
1949	24.6676
1950	24.5403
1951	24.6685
1952	25.379
1953	23.9463
1954	25.5525
1955	24.7722
1956	24.6791
1957	24.5154
1958	24.609
1959	24.3762
1960	24.2248
1961	24.9004
1962	24.4927
1963	24.749
1964	24.4581
1965	24.9702
1966	25.5875
1967	23.3862
1968	26.158
1969	23.7358
1970	25.402
1971	24.8538
1972	24.8423
1973	25.3081
1974	23.2582
1975	26.0646
1976	23.5278
1977	26.8335
1978	24.5508
1979	24.5044
1980	26.6123
1981	24.0735
1982	24.9121
1983	24.12
1984	24.6091
1985	24.3414
1986	24.2831
1987	24.6333
1988	23.8872
1989	25.2032
1990	24.1315
1991	25.0867
1992	25.3663
1993	24.7021
1994	24.2832
1995	24.2598
1996	24.1202
1997	25.1217
1998	23.9686
1999	26.0882
2000	25.0751
2001	33.9831
2002	33.6237
2003	32.7967
2004	31.7492
2005	34.4152
2006	32.75
2007	32.0747
2008	32.9261
2009	32.0759
2010	33.4024
2011	33.4489
2012	32.3192
2013	32.7502
2014	32.0284
2015	33.6816
2016	31.9582
2017	33.6701
2018	31.7601
2019	34.7184
2020	31.6321
2021	34.4155
2022	31.504
2023	34.0057
2024	32.3309
2025	32.1806
2026	32.4007
2027	32.459
2028	32.1912
2029	32.1911
2030	32.9249
2031	32.0513
2032	32.9377
2033	32.4017
2034	32.1922
2035	33.3439
2036	32.1677
2037	33.3675
2038	32.6568
2039	32.6336
2040	32.7503
2041	32.4358
2042	32.4951
2043	32.2987
2044	32.1327
2045	32.983
2046	32.2611
2047	32.4241
2048	33.3102
2049	32.3669
2050	33.3097
2051	31.9011
2052	34.4285
2053	32.0278
2054	34.1475
2055	32.9598
2056	32.9959
2057	33.3336
2058	32.389
2059	32.0398
2060	33.9978
2061	32.6338
2062	33.6463
2063	32.9253
2064	32.9249
2065	33.4726
2066	31.5971
2067	34.4971
2068	32.5057
2069	32.4819
2070	32.9475
2071	32.4939
2072	33.0768
2073	31.9814
2074	34.1245
2075	32.8782
2076	31.9815
2077	32.9597
2078	32.4132
2079	32.3658
2080	32.6103
2081	32.2959
2082	32.3309
2083	32.5521
2084	32.8181
2085	33.1821
2086	33.6235
2087	32.6802
2088	33.3792
2089	32.8548
2090	31.9581
2091	34.8814
2092	31.6903
2093	34.4389
2094	32.7746
2095	32.5639
2096	32.9596
2097	32.6454
2098	32.9714
2099	32.2609
2100	33.5889
2101	34.3103
2102	32.4011
2103	32.3773
2104	32.8318
2105	32.4123
2106	32.7152
2107	32.4358
2108	32.4252
2109	32.2377
2110	32.4241
2111	32.505
2112	32.4713
2113	32.6233
2114	31.9582
2115	33.4255
2116	31.9244
2117	34.6018
2118	31.9349
2119	34.2416
2120	32.5528
2121	32.3426
2122	32.9481
2123	32.3775
2124	33.7983
2125	32.8433
2126	33.3674
2127	33.1346
2128	32.7763
2129	31.9027
2130	33.4605
2131	32.2377
2132	34.1947
2133	32.3193
2134	33.5305
2135	32.3426
2136	33.1823
2137	33.018
2138	32.2371
2139	32.3309
2140	32.3892
2141	32.3891
2142	32.4008
2143	33.0065
2144	33.0064
2145	31.9826
2146	33.7754
2147	31.8882
2148	33.414
2149	32.5876
2150	32.1447
2151	32.9249
2152	32.2378
2153	33.3559
2154	32.4357
2155	32.4584
2156	33.4954
2157	33.3336
2158	31.9
2159	34.229
2160	34.1012
2161	31.2952
2162	33.9275
2163	32.5055
2164	32.4357
2165	33.3785
2166	32.5872
2167	33.3917
2168	32.2611
2169	33.3331
2170	31.865
2171	34.4968
2172	32.8666
2173	32.6336
2174	32.9491
2175	32.9481
2176	32.1446
2177	32.9016
2178	32.4471
2179	32.2377
2180	33.3537
2181	32.1914
2182	33.3669
2183	31.7965
2184	34.6719
2185	31.6909
2186	34.3579
2187	32.4706
2188	32.6339
2189	32.389
2190	32.6922
2191	32.8666
2192	32.6919
2193	33.4142
2194	32.7266
2195	31.8185
2196	33.5071
2197	32.7968
2198	32.6449
2199	32.5999
2200	32.3426
2201	32.2378
2202	32.6569
2203	31.8418
2204	33.577
2205	31.7713
2206	34.7765
2207	31.6914
2208	34.4977
2209	31.3876
2210	34.1478
2211	32.6453
2212	32.4718
2213	32.5417
2214	32.3653
2215	32.0632
2216	33.0297
2217	32.1325
2218	32.5404
2219	32.6686
2220	32.1097
2221	33.6815
2222	31.9344
2223	34.7531
2224	31.9465
2225	34.335
2226	32.5872
2227	31.9348
2228	33.7517
2229	31.9001
2230	35.0219
2231	33.088
2232	32.9364
2233	31.9699
2234	33.5655
2235	32.1212
2236	34.6368
2237	31.8185
2238	34.2068
2239	31.7019
2240	33.7403
2241	32.517
2242	32.2959
2243	32.5987
2244	32.1673
2245	33.3905
2246	32.621
2247	34.9047
2248	32.5638
2249	33.0062
2250	32.692
2251	32.4706
2252	32.1212
2253	33.018
2254	31.9825
2255	34.2406
2256	31.9457
2257	33.9379
2258	32.494
2259	32.5636
2260	32.0642
2261	33.1111
2262	34.6487
2263	32.3657
2264	33.0529
2265	32.134
2266	32.9248
2267	32.2039
2268	32.4707
2269	33.0656
2270	32.4822
2271	33.7869
2272	33.0761
2273	33.2275
2274	32.9262
2275	33.0413
2276	33.0297
2277	32.6568
2278	32.4602
2279	32.3199
2280	32.5298
2281	32.4705
2282	32.1909
2283	32.4357
2284	32.4822
2285	32.2375
2286	32.7153
2287	32.6571
2288	32.5882
2289	31.7846
2290	34.8349
2291	31.5858
2292	34.6953
2293	32.4357
2294	33.0427
2295	32.226
2296	33.7285
2297	32.2974
2298	33.3339
2299	32.5885
2300	32.4955
2301	33.4272
2302	32.8903
2303	33.3442
2304	33.0298
2305	32.868
2306	32.216
2307	32.9607
2308	32.0281
2309	33.7182
2310	32.9249
2311	33.3687
2312	33.1463
2313	32.1681
2314	33.2162
2315	32.3088
2316	33.8914
2317	34.0794
2318	32.5408
2319	31.9828
2320	33.4025
2321	31.7951
2322	34.6384
2323	32.6003
2324	32.0752
2325	33.1126
2326	32.4474
2327	33.1358
2328	32.4708
2329	32.2848
2330	33.1346
2331	32.3906
2332	33.8665
2333	32.7614
2334	33.6821
2335	32.9962
2336	32.1217
2337	33.4266
2338	32.0994
2339	34.0794
2340	32.4012
2341	34.1842
2342	31.9829
2343	33.9043
2344	32.4824
2345	32.495
2346	32.6003
2347	31.6906
2348	34.6622
2349	31.7034
2350	34.0091
2351	32.5536
2352	32.4358
2353	32.715
2354	32.3077
2355	33.6368
2356	33.0429
2357	32.8909
2358	32.7982
2359	32.6361
2360	32.0762
2361	32.9718
2362	32.2496
2363	32.5523
2364	31.9596
2365	33.7169
2366	31.7021
2367	34.7666
2368	31.6336
2369	34.4621
2370	32.5408
2371	32.1806
2372	33.3208
2373	32.0283
2374	34.3108
2375	32.0991
2376	34.1246
2377	31.7603
2378	33.8693
2379	32.413
2380	32.3193
2381	32.587
2382	32.3786
2383	32.1561
2384	32.3541
2385	33.205
2386	32.855
2387	33.1472
2388	32.5403
2389	33.3103
2390	32.0868
2391	33.9498
2392	32.6105
2393	33.6816
2394	32.2493
2395	33.5885
2396	32.5634
2397	32.4357
2398	32.5618
2399	32.296
2400	32.2259
2401	32.5063
2402	32.3309
2403	32.0981
2404	32.575
2405	32.971
2406	32.4008
2407	32.3193
2408	32.7851
2409	31.9357
2410	33.74
2411	31.8426
2412	33.4492
2413	32.0748
2414	34.4736
2415	31.6332
2416	34.3105
2417	32.425
2418	32.4006
2419	32.7035
2420	32.1786
2421	34.6601
2422	31.6903
2423	34.2983
2424	32.61
2425	32.0048
2426	33.5781
2427	31.8302
2428	33.4618
2429	31.9016
2430	34.3225
2431	32.4706
2432	32.3426
2433	32.6687
2434	32.5289
2435	32.2854
2436	32.3776
2437	32.5058
2438	32.2266
2439	32.2144
2440	32.6687
2441	32.5056
2442	33.4959
2443	33.053
2444	33.0879
2445	32.727
2446	32.9261
2447	32.8927
2448	32.5301
2449	32.3311
2450	32.2959
2451	32.844
2452	32.5173
2453	33.6001
2454	33.0888
2455	33.1578
2456	32.8445
2457	32.9482
2458	32.9249
2459	32.5754
2460	31.7368
2461	34.567
2462	32.5406
2463	32.0397
2464	32.7513
2465	32.5518
2466	33.1343
2467	32.8095
2468	34.8353
2469	32.4705
2470	33.0179
2471	33.3325
2472	32.3543
2473	32.9141
2474	32.4338
2475	32.3193
2476	32.8317
2477	31.9815
2478	33.7865
2479	31.8299
2480	33.496
2481	32.0291
2482	34.4154
2483	31.8767
2484	34.0661
2485	31.6563
2486	35.5453
2487	32.4007
2488	32.0281
2489	33.7632
2490	32.8195
2491	33.4489
2492	32.9843
2493	32.7965
2494	32.098
2495	33.4489
2496	32.3193
2497	34.9527
2498	32.4135
2499	33.3218
2500	32.7164
2501	45.9108
2502	48.5548
2503	52.5027
2504	48.3111
2505	48.9521
2506	49.4065
2507	48.8475
2508	48.7541
2509	49.2198
2510	48.5429
2511	49.463
2512	48.485
2513	48.2634
2514	50.4877
2515	48.042
2516	49.2765
2517	49.3248
2518	47.8343
2519	51.6406
2520	47.3326
2521	51.1982
2522	48.5775
2523	48.578
2524	48.5196
2525	49.5346
2526	48.5214
2527	48.4381
2528	48.2867
2529	49.2772
2530	48.869
2531	48.1937
2532	50.5926
2533	48.6961
2534	48.8458
2535	49.6491
2536	48.9754
2537	48.1352
2538	50.2096
2539	47.879
2540	49.3348
2541	50.0352
2542	49.1948
2543	50.152
2544	49.0654
2545	51.1166
2546	48.6728
2547	48.7425
2548	48.6127
2549	48.6477
2550	47.8527
2551	50.0005
2552	48.5212
2553	49.6261
2554	48.5661
2555	50.1852
2556	47.9606
2557	50.2899
2558	48.952
2559	49.8707
2560	49.7887
2561	48.601
2562	50.4082
2563	48.2635
2564	49.1253
2565	50.3014
2566	48.7408
2567	50.6157
2568	48.9639
2569	48.288
2570	49.7075
2571	47.809
2572	49.719
2573	49.0797
2574	48.7759
2575	48.6018
2576	49.1969
2577	48.1604
2578	50.5344
2579	48.9851
2580	48.7759
2581	49.7772
2582	48.7526
2583	48.4264
2584	50.4414
2585	47.6345
2586	51.525
2587	48.939
2588	48.6361
2589	48.4146
2590	48.5679
2591	49.9407
2592	49.0802
2593	48.0886
2594	50.7224
2595	48.8593
2596	48.7163
2597	48.799
2598	47.5994
2599	50.5361
2600	48.5194
2601	49.0435
2602	49.5917
2603	47.7761
2604	49.6144
2605	48.9152
2606	48.6826
2607	47.8209
2608	51.7004
2609	47.7624
2610	51.524
2611	47.4947
2612	50.4295
2613	48.7988
2614	48.5427
2615	48.3932
2616	48.3562
2617	49.4746
2618	49.2302
2619	48.147
2620	49.2901
2621	48.5451
2622	49.393
2623	48.1133
2624	50.3715
2625	48.6368
2626	48.5167
2627	49.719
2628	48.7654
2629	47.9023
2630	50.0576
2631	48.0654
2632	51.4313
2633	48.5326
2634	50.8138
2635	49.032
2636	49.2666
2637	48.3565
2638	48.5195
2639	49.23
2640	48.7411
2641	49.0437
2642	49.6278
2643	47.7158
2644	49.6395
2645	49.115
2646	48.8576
2647	48.6474
2648	49.7208
2649	48.7991
2650	50.175
2651	48.0305
2652	50.8371
2653	48.952
2654	49.6983
2655	48.8351
2656	48.7993
2657	48.1468
2658	51.1165
2659	49.2183
2660	48.6479
2661	49.9637
2662	48.148
2663	50.1752
2664	48.4744
2665	49.464
2666	48.4613
2667	50.1735
2668	48.0073
2669	49.1254
2670	49.2317
2671	48.6476
2672	48.6713
2673	49.5793
2674	48.601
2675	50.1736
2676	47.9956
2677	49.2765
2678	49.2649
2679	48.731
2680	48.766
2681	48.8145
2682	48.9755
2683	48.7291
2684	48.5912
2685	48.6711
2686	49.6269
2687	48.4863
2688	48.3797
2689	48.172
2690	49.3939
2691	49.7325
2692	50.9311
2693	49.3126
2694	48.3333
2695	49.9422
2696	48.1935
2697	50.9089
2698	49.3814
2699	48.2651
2700	49.8818
2701	49.1948
2702	48.0627
2703	49.8938
2704	48.9038
2705	47.8106
2706	50.0222
2707	49.3599
2708	48.2648
2709	50.1628
2710	48.9505
2711	48.2414
2712	49.8607
2713	47.6926
2714	51.466
2715	48.1578
2716	50.1395
2717	49.7093
2718	48.4515
2719	48.3585
2720	48.4631
2721	49.125
2722	48.1702
2723	51.5474
2724	48.1931
2725	51.6521
2726	47.3315
2727	51.2323
2728	49.6261
2729	49.3932
2730	48.7409
2731	48.764
2732	48.3928
2733	48.2759
2734	49.0089
2735	49.9767
2736	48.4498
2737	50.4313
2738	48.2534
2739	49.0787
2740	49.3482
2741	48.7652
2742	48.7524
2743	47.7742
2744	50.185
2745	48.2047
2746	48.7876
2747	50.2315
2748	49.5094
2749	48.9514
2750	49.3113
2751	48.3811
2752	50.0704
2753	48.1135
2754	49.2417
2755	48.8458
2756	49.5683
2757	48.6006
2758	49.3234
2759	48.7526
2760	48.6264
2761	48.4865
2762	48.2995
2763	48.4266
2764	49.3931
2765	48.3583
2766	48.5315
2767	49.2066
2768	48.6593
2769	49.3932
2770	49.4997
2771	47.8453
2772	49.9054
2773	48.9471
2774	47.8676
2775	49.8589
2776	48.8705
2777	48.0316
2778	51.2581
2779	49.0687
2780	48.3817
2781	50.1738
2782	47.8927
2783	49.6727
2784	48.8573
2785	48.8695
2786	48.358
2787	49.4996
2788	47.7751
2789	49.7775
2790	49.5559
2791	48.7759
2792	49.6957
2793	48.7309
2794	48.5212
2795	48.4147
2796	48.6012
2797	48.5447
2798	50.1053
2799	48.7291
2800	50.6859
2801	48.5778
2802	49.1137
2803	49.5112
2804	48.6837
2805	48.3565
2806	50.0471
2807	49.744
2808	49.9054
2809	50.0567
2810	49.754
2811	49.0552
2812	49.1951
2813	48.7407
2814	49.9638
2815	47.7742
2816	49.5325
2817	49.0321
2818	48.3931
2819	48.8224
2820	49.2999
2821	48.1703
2822	50.535
2823	48.4165
2824	48.9037
2825	50.5577
2826	48.7077
2827	50.9418
2828	47.6813
2829	51.0936
2830	48.5561
2831	48.3681
2832	49.6511
2833	48.0768
2834	50.8486
2835	47.7275
2836	51.0477
2837	48.5792
2838	48.4613
2839	48.5541
2840	48.6245
2841	49.0671
2842	48.9268
2843	49.4161
2844	48.275
2845	49.1034
2846	50.2447
2847	50.0101
2848	49.3827
2849	47.8532
2850	51.7239
2851	47.6226
2852	51.4546
2853	48.6708
2854	47.7743
2855	52.0266
2856	47.5766
2857	51.5944
2858	47.5197
2859	51.0593
2860	49.0092
2861	49.674
2862	48.5314
2863	50.093
2864	47.927
2865	49.0802
2866	49.1254
2867	47.6245
2868	51.4912
2869	49.1127
2870	48.8214
2871	48.8222
2872	48.9638
2873	49.0437
2874	48.8008
2875	49.9305
2876	49.1136
2877	49.6858
2878	48.9966
2879	50.0581
2880	48.9272
2881	48.7294
2882	49.5679
2883	49.2768
2884	49.4039
2885	50.1849
2886	48.2395
2887	50.3943
2888	48.4846
2889	49.4165
2890	49.0905
2891	49.3016
2892	48.473
2893	50.0452
2894	47.8458
2895	49.4747
2896	49.8956
2897	47.5872
2898	51.8168
2899	49.1604
2900	49.4045
2901	48.5196
2902	48.3699
2903	50.5371
2904	48.1703
2905	52.1298
2906	48.1934
2907	49.0786
2908	48.894
2909	48.741
2910	49.522
2911	48.8708
2912	48.8593
2913	50.4631
2914	49.3593
2915	51.0581
2916	48.0537
2917	51.2002
2918	48.8475
2919	48.2747
2920	50.0355
2921	47.8226
2922	49.6278
2923	49.1835
2924	48.7058
2925	48.9754
2926	48.7177
2927	48.5664
2928	49.3343
2929	48.8342
2930	48.0421
2931	50.2328
2932	48.7174
2933	49.0898
2934	48.7756
2935	49.7759
2936	48.137
2937	50.0115
2938	48.3237
2939	48.9643
2940	49.8846
2941	48.6615
2942	47.7532
2943	49.9407
2944	48.8711
2945	50.0221
2946	49.3251
2947	49.3942
2948	48.5566
2949	49.8029
2950	49.4653
2951	50.3468
2952	49.2672
2953	48.9528
2954	52.1091
2955	49.6631
2956	49.4523
2957	48.7886
2958	48.4636
2959	49.3022
2960	49.1508
2961	49.011
2962	51.0711
2963	48.7061
2964	51.3286
2965	47.8114
2966	51.2916
2967	48.6732
2968	48.5917
2969	48.7198
2970	48.8013
2971	48.9062
2972	48.6033
2973	48.508
2974	48.6032
2975	48.5684
2976	48.6732
2977	48.7197
2978	48.4616
2979	49.4069
2980	47.9977
2981	49.931
2982	48.8829
2983	50.4785
2984	49.3837
2985	48.3464
2986	48.7659
2987	48.7755
2988	48.5659
2989	48.3577
2990	49.091
2991	49.1964
2992	48.2162
2993	48.7891
2994	50.0122
2995	48.1804
2996	50.1266
2997	48.5671
2998	48.3332
2999	50.9078
3000	47.9382
3001	59.2132
3002	97.7418
3003	97.1246
3004	97.0507
3005	97.0619
3006	98.2013
3007	97.1123
3008	96.7016
3009	97.4934
3010	97.7031
3011	98.1927
3012	96.4624
3013	99.5346
3014	97.342
3015	97.7064
3016	97.2137
3017	97.334
3018	97.367
3019	97.3784
3020	97.4268
3021	97.0777
3022	97.2758
3023	97.2034
3024	96.9261
3025	97.773
3026	96.8293
3027	97.2153
3028	97.6097
3029	97.7414
3030	97.4971
3031	97.2641
3032	99.7681
3033	96.4455
3034	97.6944
3035	97.5552
3036	96.961
3037	99.5349
3038	96.6698
3039	97.762
3040	97.3569
3041	97.3575
3042	97.2875
3043	97.3994
3044	97.1439
3045	97.0989
3046	97.1598
3047	98.1562
3048	97.2484
3049	96.8448
3050	97.5671
3051	97.9513
3052	96.8675
3053	96.2961
3054	98.6213
3055	98.9631
3056	95.5737
3057	98.6382
3058	97.5982
3059	97.299
3060	97.3774
3061	97.4583
3062	97.2021
3063	97.0385
3064	96.9928
3065	97.4702
3066	96.7951
3067	97.784
3068	98.1493
3069	97.2252
3070	96.5883
3071	96.1555
3072	99.8371
3073	97.3532
3074	96.0175
3075	98.9605
3076	97.4479
3077	97.4551
3078	97.2389
3079	97.1235
3080	97.1815
3081	96.8562
3082	96.9847
3083	96.7745
3084	97.6587
3085	97.9976
3086	97.741
3087	96.8273
3088	96.1769
3089	99.5699
3090	98.3557
3091	95.8663
3092	99.1161
3093	97.5747
3094	97.7623
3095	97.6461
3096	97.4268
3097	97.2041
3098	97.1902
3099	97.0746
3100	96.9376
3101	96.8068
3102	97.986
3103	98.2306
3104	97.4732
3105	96.798
3106	96.4224
3107	97.1591
3108	99.659
3109	96.2143
3110	98.9179
3111	97.2874
3112	99.4382
3113	96.1487
3114	98.3897
3115	98.4511
3116	97.4037
3117	97.369
3118	97.3909
3119	97.1589
3120	97.1707
3121	97.1474
3122	97.1594
3123	96.9613
3124	98.5127
3125	97.5651
3126	96.959
3127	96.6335
3128	97.309
3129	97.6215
3130	97.7962
3131	96.54
3132	99.4968
3133	98.1331
3134	97.3879
3135	97.1322
3136	99.6047
3137	97.7838
3138	96.9828
3139	97.6564
3140	99.3488
3141	96.2475
3142	97.9856
3143	97.5551
3144	97.3671
3145	97.402
3146	97.2724
3147	97.3413
3148	97.167
3149	97.0194
3150	97.7302
3151	96.9383
3152	97.6286
3153	97.8353
3154	97.7191
3155	97.4381
3156	97.5284
3157	99.7647
3158	96.6312
3159	98.0874
3160	96.7517
3161	99.5353
3162	96.262
3163	98.5062
3164	97.7614
3165	97.5633
3166	97.4585
3167	97.5774
3168	97.5489
3169	97.4156
3170	97.2683
3171	96.9925
3172	96.9832
3173	96.9692
3174	97.7022
3175	97.9976
3176	97.9247
3177	96.9261
3178	96.3791
3179	96.8682
3180	100.059
3181	96.7746
3182	97.039
3183	98.9641
3184	97.447
3185	97.4003
3186	97.1939
3187	97.1936
3188	97.1241
3189	96.9381
3190	97.0078
3191	96.8413
3192	98.1459
3193	98.3554
3194	97.1202
3195	96.5402
3196	97.0269
3197	97.4386
3198	98.9136
3199	96.1645
3200	98.7425
3201	98.0775
3202	97.4001
3203	97.5084
3204	97.2529
3205	97.1002
3206	97.0427
3207	97.1128
3208	97.0662
3209	98.5428
3210	97.6579
3211	97.1237
3212	96.6667
3213	97.4116
3214	97.6596
3215	97.8111
3216	96.6917
3217	99.5589
3218	96.8962
3219	97.7297
3220	97.3222
3221	97.4009
3222	97.3567
3223	97.2603
3224	97.2602
3225	97.0309
3226	98.5223
3227	97.3072
3228	96.8198
3229	97.5764
3230	97.821
3231	97.272
3232	97.0184
3233	97.8428
3234	99.3576
3235	96.2507
3236	98.1704
3237	96.786
3238	99.3136
3239	96.9574
3240	97.3805
3241	96.9008
3242	97.938
3243	99.462
3244	96.1107
3245	98.0876
3246	97.4038
3247	97.4738
3248	97.3337
3249	97.328
3250	97.259
3251	97.051
3252	97.0973
3253	97.6475
3254	96.9576
3255	97.4846
3256	97.9138
3257	97.5201
3258	96.6431
3259	96.2117
3260	99.4503
3261	98.0442
3262	95.8081
3263	98.9296
3264	97.4618
3265	97.4607
3266	97.298
3267	97.1555
3268	97.1465
3269	97.7253
3270	97.0263
3271	97.9156
3272	98.2189
3273	97.2989
3274	96.7745
3275	96.3185
3276	100.078
3277	97.555
3278	96.2038
3279	99.1122
3280	97.7418
3281	97.5902
3282	97.486
3283	97.3114
3284	97.1137
3285	97.1018
3286	97.0082
3287	96.8692
3288	98.0761
3289	98.4643
3290	97.5211
3291	96.9738
3292	96.438
3293	97.3115
3294	99.6136
3295	96.1697
3296	97.9639
3297	98.7086
3298	97.4428
3299	97.5676
3300	97.3579
3301	97.1125
3302	96.9599
3303	97.0671
3304	97.0869
3305	96.985
3306	98.3247
3307	97.9871
3308	97.102
3309	96.5313
3310	97.4625
3311	97.7191
3312	98.0678
3313	96.3776
3314	99.4376
3315	97.0983
3316	97.809
3317	97.2638
3318	97.1243
3319	97.2839
3320	97.1779
3321	97.2738
3322	97.0536
3323	97.112
3324	97.016
3325	98.1247
3326	97.1128
3327	96.7168
3328	97.474
3329	97.7766
3330	98.1704
3331	96.5298
3332	99.4633
3333	97.2061
3334	97.9283
3335	97.2525
3336	96.2283
3337	99.5938
3338	97.9387
3339	96.9154
3340	97.9623
3341	99.4163
3342	96.1542
3343	98.2083
3344	97.4941
3345	97.5558
3346	97.3698
3347	97.4047
3348	97.4048
3349	97.2066
3350	97.078
3351	96.9504
3352	97.4279
3353	96.9669
3354	97.8711
3355	97.9593
3356	97.2503
3357	96.6576
3358	96.1583
3359	99.8739
3360	97.4332
3361	98.1266
3362	96.5428
3363	100.076
3364	97.0553
3365	96.403
3366	98.9305
3367	97.5444
3368	97.3814
3369	97.2417
3370	97.3
3371	97.0785
3372	96.9155
3373	96.7636
3374	97.9282
3375	98.331
3376	97.7058
3377	96.9152
3378	96.4264
3379	97.1019
3380	99.757
3381	96.2627
3382	97.7075
3383	98.9304
3384	97.4348
3385	97.4394
3386	97.1626
3387	97.218
3388	96.959
3389	97.0903
3390	97.0164
3391	97.0551
3392	98.4179
3393	97.9754
3394	97.1132
3395	96.4613
3396	97.2664
3397	97.5091
3398	98.1604
3399	96.3787
3400	99.2988
3401	97.3207
3402	97.7947
3403	97.2752
3404	97.1356
3405	97.1358
3406	97.0779
3407	97.177
3408	97.1078
3409	98.5418
3410	97.353
3411	96.9126
3412	97.3653
3413	97.5667
3414	97.4857
3415	97.3092
3416	97.1917
3417	99.6281
3418	96.4485
3419	97.8115
3420	97.5304
3421	97.5317
3422	97.2622
3423	97.2873
3424	97.2991
3425	97.2408
3426	98.1281
3427	97.2127
3428	97.0316
3429	97.8207
3430	97.928
3431	96.9223
3432	96.4217
3433	98.8364
3434	99.0582
3435	95.7266
3436	98.6818
3437	97.7262
3438	97.4703
3439	97.5183
3440	97.4465
3441	97.2352
3442	97.0892
3443	97.0775
3444	96.845
3445	97.1053
3446	96.9684
3447	97.8073
3448	97.9157
3449	96.8634
3450	96.1881
3451	98.9504
3452	98.8247
3453	95.6559
3454	98.8434
3455	97.5528
3456	97.566
3457	97.5971
3458	97.4268
3459	97.2605
3460	97.1086
3461	97.1469
3462	96.8547
3463	97.0269
3464	97.5307
3465	97.9266
3466	97.9466
3467	96.8537
3468	96.2955
3469	96.7266
3470	99.9301
3471	96.7507
3472	98.2392
3473	96.9717
3474	99.6721
3475	96.2033
3476	98.7411
3477	97.3528
3478	99.3247
3479	96.1215
3480	99.2284
3481	97.6789
3482	99.0323
3483	96.1892
3484	98.8128
3485	98.2385
3486	97.668
3487	97.3687
3488	97.241
3489	97.2875
3490	97.3219
3491	97.3655
3492	97.2055
3493	97.132
3494	97.0507
3495	97.0773
3496	98.1724
3497	97.1476
3498	96.7749
3499	97.5751
3500	0

==> figures/excessivelossrate/BBCC.txt <==
0.1	88.5299
0.2	78.17035
0.3	67.95955
0.4	58.5642
0.5	48.5931

==> figures/excessivelossrate/Optimal.txt <==
0.1	90
0.2	80
0.3	70
0.4	60
0.5	50

==> figures/excessivelossrate/TCP_CUBIC.txt <==
0.1	0.586
0.2	0.2415
0.3	0.1023
0.4	0.05
0.5	0.0169


==> figures/fairness_ratio/BBCC-2Flow.txt <==
10	0.998264
30	0.998903
50	0.99921
70	0.999385
90	0.999493
110	0.999577
130	0.999642
150	0.999693
170	0.999729
190	0.999758
210	0.999781

==> figures/fairness_ratio/BBCC-3Flow.txt <==
10	0.985964
30	0.988075
50	0.989647
70	0.990844
90	0.991853
110	0.992703
130	0.993423
150	0.993994
170	0.994445
190	0.994802
210	0.995085

==> figures/fairness_ratio/BBCC-4Flow.txt <==
10	0.996539
30	0.998161
50	0.998836
70	0.999174
90	0.999369
110	0.999494
130	0.999575
150	0.999631
170	0.999678
190	0.999713
210	0.999743


==> figures/fairness_ratio/TCP_CUBIC-2Flow.txt <==
10	0.904265
30	0.933545
50	0.948145
70	0.956053
90	0.96164
110	0.965704
130	0.968882
150	0.971655
170	0.973973
190	0.975766
210	0.9773

==> figures/fairness_ratio/TCP_CUBIC-3Flow.txt <==
10	0.888874
30	0.929575
50	0.951307
70	0.96201
90	0.968605
110	0.973551
130	0.977659
150	0.980691
170	0.983143
190	0.985238
210	0.986806

==> figures/fairness_ratio/TCP_CUBIC-4Flow.txt <==
10	0.90789
30	0.945171
50	0.962787
70	0.972612
90	0.978019
110	0.981569
130	0.984419
150	0.986795
170	0.988601
190	0.989937
210	0.99094

==> figures/fairness_ratio/TCP_New_Reno-2Flow.txt <==
10	0.91537
30	0.92499
50	0.933318
70	0.939423
90	0.944396
110	0.948732
130	0.952306
150	0.95526
170	0.958043
190	0.960671
210	0.962895

==> figures/fairness_ratio/TCP_New_Reno-3Flow.txt <==
10	0.907668
30	0.926891
50	0.940534
70	0.949503
90	0.956286
110	0.961923
130	0.966535
150	0.970523
170	0.97398
190	0.976842
210	0.979332

==> figures/fairness_ratio/TCP_New_Reno-4Flow.txt <==
10	0.908763
30	0.931761
50	0.946846
70	0.956601
90	0.963343
110	0.967937
130	0.970955
150	0.973059
170	0.974648
190	0.976045
210	0.97734

==> figures/fct/PCC_95th.txt <==
5	493.9948
10	494.3077
15	495.2915
20	496.1032
25	500.3412
30	510.7
35	550.5136
40	575.8187
45	697.784
50	787.486
55	900.7638
60	1038.02
65	1299.7215
70	1372.412

==> figures/fct/PCC_average.txt <==
5	493.0801724
10	493.2588995
15	496.6968404
20	500.3841017
25	502.2565806
30	513.6815104
35	524.1433986
40	531.4462358
45	551.5635659
50	583.6972315
55	630.1375636
60	671.64811
65	734.1843867
70	788.3675056

==> figures/fct/PCC_median.txt <==
5	492.786
10	492.9285
15	493.119
20	493.18
25	493.3095
30	493.737
35	494.167
40	494.897
45	495.784
50	496.72
55	504.744
60	518.32
65	556.1525
70	651.7875

==> figures/fct/TCP_95th.txt <==
5	505.0646
10	511.9154
15	515.68
20	525.4424
25	534.413
30	549.1918
35	584.5861
40	625.5716
45	680.2757
50	818.3396
55	965.1325
60	1021.4671
65	1079.9896
70	1198.0458

==> figures/fct/TCP_average.txt <==
5	496.2150746
10	498.8160121
15	502.8319608
20	509.9172301
25	518.4645486
30	531.7740126
35	543.3033728
40	563.1903388
45	572.6220884
50	601.2464495
55	635.8847722
60	681.3925496
65	704.9592697
70	754.7194287

==> figures/fct/TCP_median.txt <==
5	493.958
10	494.284
15	495.019
20	500.573
25	506.6645
30	511.092
35	514.9585
40	521.4095
45	524.8305
50	532.764
55	540.658
60	553.846
65	563.499
70	591.052

==> figures/scatter_plot/Exogeni.txt <==
4.77540758	75.80453172
5.429702906	1.974
5.529364994	81.67401316
3.00317713	1.220086538
2.303091227	1.415382022
5.353511953	83.98829787
5.099712814	74.4834891
2.134124311	0.956828996
6.436863042	86.70842105
2.298162897	0.999047059
1.304407527	20.71745161
3.538967541	1.409879121
5.753300428	79.91452145
5.264191149	84.46666667
2.765649637	76.3683871
5.477922169	85.55638298
5.640268525	89.92681159
2.243548785	73.85255255
2.704848956	2.379548077
3.651237462	1.452605882
5.640666874	89.87163636
5.602557947	96.15714286
5.785679556	1.759300752
3.586269135	7.251764706
2.522796093	1.170791855
1.401750618	6.01670068
5.577153498	183.79
1.356066634	1.05994958
2.204572557	1.957960744
4.805952027	2.115189189
1.31635767	58.35517241
1.877098998	30.10863636
1.475508945	10.91185229
2.014254756	32.43923345
2.283520674	34.24649057
2.056596108	32.75360424
1.434461493	42.52053476
1.948198156	1.488110197
2.619505484	72.6605
2.041726538	32.88964286
0.460159927	8.98973262
1.253187521	10.91349515
1.399941184	4.472228856
1.652233865	2.860351097
2.102307222	1.441386997
4.888434647	84.276
0.504489656	1.207707851
1.593582544	1.188553594
0.478227929	6.505031056
5.381686472	79.65170068
0.302119315	0.87091042
0.162415354	1.248826772
0.019910449	2.468240636
1.363909346	3.013678947
0.652326888	14.94342857
1.543980265	9.815471014
1.105866602	51.18931624
2.14851019	0.90610136
1.997987125	1.169072152
0.143972127	6.331503759
0.208388049	5.235171975
2.011789765	1.223851852
0.753452706	13.15600865
3.226866643	1.591128818
0.326687275	1.10162963
0.614773263	1.134331269
0.0676113	1.098590846
2.255817247	39.94394464
0.406356453	1.44438
0.195458721	4.39164
0.03778896	3.177861915
1.478648438	20.99048443
0.6316585	3.428268657
1.843639275	4.650223602
0.966893375	15.46781915
11.884137	2.057146789
1.315646325	20.56380165
1.377045313	1.292241935
3.3291864	28.98978056
3.36770325	4.94033557
7.524862	1.012460829


==> figures/scatter_plot/Gatech.txt <==
1.667146123	26.38055096
0.048309342	1.008458911
0.192697241	1.028263326
0.31560672	1.034868421
1.74723686	1.058628855
0.521099824	1.072669633
0.052976535	1.088667808
0.048981467	1.090030888
1.525998579	1.094249715
0.498275881	1.121265403
0.632440544	1.195362624
0.340706638	1.228886189
0.729592932	1.321476454
2.160920625	1.360492221
0.757858034	1.391070707
0.522545579	1.430391691
0.750153418	1.462051242
0.496307597	1.476604294
0.80253187	1.70464311
0.618161742	1.809135755
0.0167955	2.023554217
1.292723641	2.114046256
0.446880503	2.123520879
1.657914398	2.341435208
0.761597839	2.450502632
1.599365361	2.709087819
1.521632115	2.805595308
0.591881225	2.943100977
1.875682559	3.117447712
0.445644589	3.118556634
1.443713785	3.220476351
0.587016051	3.264206161
1.605997269	3.481514599
2.171045344	3.522581481
2.257109424	3.625103053
2.276684474	3.797522267
2.243777876	4.088108696
0.585813922	4.21
1.859234461	4.235340807
2.487454184	4.343105991
1.716129613	4.374881188
2.126034845	4.474496933
1.265031117	5.139324022
2.786443852	5.228244444
2.189959984	5.627042169
0.51402693	5.883154321
2.360119872	6.148267974
2.325832621	10.12076262
0.929008005	12.36982262
0.954075307	15.55507277
0.495302041	19.78927152
0.090467475	19.96613924
1.401619153	20.71174946
1.361947126	22.33778555
2.536202949	23.68620253
0.352427661	24.00536341
1.525203394	24.15803526
1.379160059	24.73301546
0.492642147	24.88256906
1.829797566	24.89890339
1.445437208	25.05314961
1.924609126	25.34175066
1.680853881	25.35596817
1.559488264	25.52445333
1.61629249	26.21796143
1.496481159	26.29254286
1.615369429	26.32914601
1.643129635	26.63251397
1.526053906	27.04827684
1.593784152	27.23470948
0.17629772	28.03129032
1.543559129	28.25141994
1.475105393	32.82272374
2.101824636	59.17587719
0.984394584	75.45418848
3.087626819	115.766129
1.24005975	2.861318681
1.661892688	25.43843085
3.783871388	5.315172619
3.956074913	4.812304124
1.880787725	3.580406863
1.793116875	29.42550769
2.6536525	4.167904192
0.652027	10.69773585
0.926858625	5.262131148
0.920918925	1.092673548


==> figures/scatter_plot/maxgigapop.txt <==
0.55471161	0.997438998
0.495728804	1.022580405
0.029615167	1.024757771
0.147597172	1.028702444
1.386215617	1.029286788
0.288871844	1.029688298
0.356435642	1.029839362
0.079860994	1.030234957
0.15595788	1.031821467
0.346774846	1.031966986
0.347580458	1.034607906
0.516100604	1.037487674
0.05952217	1.049152009
0.533874079	1.055774617
0.119771617	1.063515882
0.569294656	1.087580275
0.338662692	1.091665537
0.041381078	1.113882353
0.711896274	1.312296552
0.263539172	1.404477658
0.906678499	1.486686728
1.015176831	1.619534454
1.092580409	1.625625424
0.028433094	2.009607053
1.265976569	2.043055437
1.316087871	2.380831266
0.112254526	2.648104956
0.138266585	2.791302671
1.860406052	2.98506051
1.917605483	3.045054313
2.183147444	3.490805147
0.657801291	3.576164021
2.302923674	3.587534615
2.701726207	3.627375479
2.299379239	3.709015686
2.126951921	4.161295154
2.605497192	4.212584821
0.532350869	4.435317972
2.647144754	4.442547619
2.386141993	4.576912195
2.824053199	4.588878049
2.847528343	4.58977561
1.920719808	4.624941748
2.065072468	5.760458333
2.347455992	8.77210251
0.50175299	9.242607843
2.245384649	9.778829016
2.147131047	11.62756127
0.150094395	12.21024161
1.990804924	13.00822069
0.444219583	17.46302326
0.985714079	17.944662
0.978253867	18.09022599
1.087010726	18.10952919
1.212247537	19.4348583
1.193871764	19.51930612
1.391598678	19.63284254
1.411118231	20.2866242
1.122981631	20.52541126
1.352676374	20.53143488
0.487708505	20.58261261
1.39440637	20.66064795
1.433714063	20.74348485
1.28059738	21.10709251
1.333277276	21.28915556
1.181102419	21.66433255
1.33331868	21.67893424
1.352679737	21.72780543
1.349343149	22.27545455
1.429454311	22.28151515
1.290277989	22.68275862
1.582734585	22.92774818
1.588922248	23.16282238
1.274221109	23.30186893
2.110555296	23.64846734
2.305783365	23.71385827
1.506107216	24.07570352
1.527149019	24.14888268
0.919791472	27.02167702
1.758432519	31.09668831
3.25502245	65.84852113
2.87304877	71.45641221
0.36119625	1.246041397
0.013356	1.315862069
2.48070475	4.070065217
1.25103105	2.044544218
1.697281975	11.49627957
1.7074863	13.45576642
0.06958635	2.391283505


==> figures/scatter_plot/missouriUniv.txt <==
1.9985638	37.7976494
0.258456147	1.029017021
0.516275008	1.030068376
0.573989201	1.031773262
0.446793532	1.034168999
0.584004435	1.035556989
0.601744499	1.036053706
2.218633676	1.040551351
0.473855559	1.042169364
0.159570738	1.042305286
0.231921959	1.043956569
2.414179719	1.052937861
0.035470601	1.058648379
0.165990665	1.065105968
0.439086135	1.069454338
2.150006856	1.077044643
0.580126242	1.090795687
0.76358699	1.299677463
0.492472766	1.309805442
0.463114101	1.379847262
0.585489166	1.385661871
0.016482	1.453759647
0.246086958	1.552100671
0.924413863	1.562935323
0.583722155	1.611285235
0.767695828	1.626966783
1.01396092	1.785549242
0.709351258	3.164375773
0.570247292	3.305353147
1.729414117	3.414598513
2.210244666	3.477529412
2.257246926	3.605675573
1.774187795	3.722480469
2.303697509	3.727399209
2.324552431	3.730486166
2.203655939	3.946679167
2.432054344	3.973873418
1.768061277	4.058017021
1.92577445	4.269144796
0.014025928	4.286204082
0.942787785	4.408691589
2.359085582	4.823694301
1.562799406	5.109011236
2.570378716	5.258575419
2.371238727	6.895837037
2.399284849	7.196107692
0.565033184	19.31724832
1.459086602	23.82334677
1.794893722	26.15304945
2.22595804	26.45452778
0.561101582	27.1146875
1.666335875	27.40426752
1.996602499	27.42222543
1.554185799	27.53470032
1.773217693	28.44767164
1.764796288	28.56586103
1.660111195	28.57287462
1.96013315	28.74727273
1.634295169	28.75105422
1.808593989	28.84406061
1.79561945	28.92446875
1.87391671	29.02457317
3.066201913	29.37530864
1.960212727	29.5535
1.807121331	30.04637224
2.038401312	31.36410596
1.852785458	31.52221854
1.624423994	31.95550676
1.987489832	32.97065972
1.773887745	33.03039427
1.89978593	33.15742958
1.82950752	34.07003584
1.876783881	40.65624242
0.579615299	42.07911504
2.25594138	69.71052632
2.774909383	92.46108911
3.52021015	4.238663636
0.9843977	1.092591581
1.716975	3.08697411
1.93444275	4.304141844
0.2555249	9.118155136
0.594162	13.19304556
3.3127104	5.8736
1.1811646	1.13704717


==> figures/scatter_plot/moon.cs.illinois.edu.txt <==
14.82211035	234.4508197
5.044974976	73.0806701
15.04038009	243.4232092
14.9505294	248.6566265
0.036997296	0.63602459
2.680823483	11.21643457
14.4813763	210.3050125
15.66714073	233.5227528
13.00104497	243.4077143
2.123592901	23.70317204
1.695286689	23.62141414
1.38832215	22.69956522
1.633089168	23.9665641
0.82915579	13.82557252
1.94101125	4.17061991
1.874173887	2.727048433
1.627353963	27.17421405
2.950780583	7.989963964
8.417047856	11.79668852
1.523749927	27.1600578
8.662095181	185.621831
3.518820221	176.6958225
3.812134941	11.3092381
1.787943376	4.958331402
14.87124398	249.4941368
1.803202869	127.5352601
0.25582655	1.50233438
2.205804338	1.374848703
0.757909103	4.048868996
9.786636937	9.038581766
3.929951024	68.23762058
2.376783311	2.217461165
2.385407346	1.557225424
11.62022522	12.70907455
17.05785942	7.827252033
0.026469465	1.436869565
2.903166087	25.24813889
3.880139164	3.237394068
1.812118909	97.92495974
0.279873838	1.407329394
9.667062013	19.87821053
3.402243933	3.812580645
1.848176728	3.198502538
0.204502074	1.406314642
0.008857915	0.693446717
0.730763759	1.971927536
0.397475725	3.257761092
14.13761452	170.8208824
0.048402323	1.715828571
8.485605896	9.612461274
0.211629866	18.8376338
0.34612039	1.705489051
0.549078446	21.77525547
8.737092231	6.940691589
0.336576446	6.716190476
5.177475931	6.844485437
1.610491182	24.79790761
5.276898164	8.598232406
3.278983159	9.946599045
8.02178461	129.9398281
0.922750806	3.200402762
1.942913507	27.54824561
0.782831937	2.327051163
0.255151342	1.256315232
1.253615981	6.93057725
1.89551458	5.993990654
9.457432413	154.94613
1.604996028	1.670393673
2.202167934	2.757023324
2.482463642	38.63165517
5.044940194	82.14553314
2.596951967	2.510813397
1.779448848	3.956590426
0.158746073	1.011217195
0.279835625	8.368915888
2.435689613	2.9415209
2.2776325	3.207933099
8.80566	129.495
1.34227185	2.096439898
0.881819663	3.90202957
1.0658355	3.861722826


==> figures/scatter_plot/utahDDC.txt <==
2.208035171	86.53018868
16.71071079	279.7619863
6.251477796	98.72437276
4.020118988	5.194444444
18.22860102	296.9765677
2.519585513	3.587980159
16.94176598	251.5378882
13.14060492	16.08305243
17.96258306	295.8989796
2.12659239	6.469402985
5.961904097	93.11871166
1.559097168	3.704670543
17.56709418	207.9281879
1.372627131	8.649669811
1.414918207	3.257704082
2.36843881	4.360697674
1.831567673	3.133884868
2.178991462	33.02336806
1.841440625	30.17394822
17.22397207	272.5250804
1.537045314	18.28923379
4.401520647	70.21646154
0.744333729	10.9067366
1.108598837	19.04679443
1.818747998	52.87349398
8.380600147	15.06352113
1.789977869	5.430265896
2.231805059	2.389385
3.902137443	7.213826772
1.64239503	30.40111969
1.237679452	20.13197917
16.37687472	243.1130573
8.470214456	327.440404
0.629178298	1.507694969
1.08913052	0.740716535
1.22865677	53.46137931
11.20835296	182.6852941
3.210970275	3.847276995
5.730240054	7.98693578
0.330955727	1.269877984
1.8009803	1.218635083
0.279639237	9.291151151
5.856969388	5.775919732
2.054570005	3.156003333
1.69101275	4.768952381
2.357757113	43.31300578
3.241923742	32.33388889
1.781501529	4.301293532
0.380354259	1.598262956
7.079103999	9.337834395
2.045015823	3.158200669
3.149524063	2.983303704
1.693616552	2.629064935
5.040086168	19.06634812
0.044159921	1.881505376
8.281730457	14.52566038
0.359028501	1.2825
0.74231157	22.49556391
0.543780527	1.174071895
0.312731823	30.75977099
2.27330969	3.277018634
1.984286733	36.35789474
3.728147218	5.411352459
0.601526402	1.05350558
2.016664946	1.105939394
8.647530891	130.0423729
0.737990043	3.118465986
4.934725752	6.654792453
3.884549781	5.77013347
2.37849209	6.943520983
0.829368509	1.55503777
0.797753119	1.365153627
1.077268471	17.08556667
5.172393303	86.40442478
4.584734162	6.138617021
0.053114577	1.101161954
0.143015944	1.068033898
0.809913425	45.31117021
1.9263558	29.18278746
15.31122	247.6041237
13.4843745	17.86483108
1.292095625	2.441947791
17.802798	284.1174274


==> figures/smallbuffer/BBCC.txt <==
1.5	26.0564
3	38.8063
4.5	51.7798
6	64.99426
7.5	77.4578
9	90.5021
10.5	95.2037
12	96.2036
13.5	96.4696
15	96.5781
30	96.7626
45	96.9454
60	97.0234
75	97.2364
90	97.5935
105	97.663
120	97.5969
135	97.504
150	97.7067
225	97.573
300	97.017
375	97.273

==> figures/smallbuffer/SABUL.txt <==
1.5	2.38584
3	11.95956
4.5	13.87116
6	21.79372
7.5	26.69852
9	30.06464
10.5	34.65972
12	40.44452
13.5	45.18216
15	62.4624
30	71.16396
45	74.2416
60	76.66464
75	78.05772
90	80.27148
105	81.25476
120	81.75108
135	85.47216
150	86.69076
225	89.57076
300	95.6028
375	96.45948


==> figures/smallbuffer/TCP_CUBIC.txt <==
1.5	0.742
3	0.9895
4.5	1.495
6	1.755
7.5	1.97
9	2.165
10.5	2.8
12	3.165
13.5	3.885
15	3.885
30	11.1
45	18.85
60	30.1
75	63.8
90	81.15
105	90.25
120	89.65
135	90.9
150	89.8
225	92.4
300	94.1
375	95.2


==> figures/tradeoff/PCC.txt <==
12	6.297932223
12.2	5.297558111
13	4.41357072
16.73333333	2.825471692
23.86666667	1.787377497
26.93333333	1.829799416
29.86666667	1.653043149
36.33333333	1.500895599
50.13333333	1.483326414
72.8	0.9596504
91.78571429	1.023553208

==> figures/tradeoff/PCC_oneshot.txt <==
10.86666667	8.298790062
11.4	6.801272325
14.13333333	4.642690202
15.66666667	3.896375817
23.8	2.954814145
25.2	2.697110598
26.33333333	2.523437447
33.33333333	2.020889083
41	1.81285649
67.53333333	1.324772805
84.46666667	1.150439532

==> figures/tradeoff/TCP_bic.txt <==
17.8	14.49247513

==> figures/tradeoff/TCP_cubic.txt <==
16.8	11.74734012


==> figures/tradeoff/TCP_hybla.txt <==
11.4	11.03340716


==> figures/tradeoff/TCP_newreno.txt <==
29.86666667	8.913451692



==> figures/tradeoff/TCP_vegas.txt <==
117.8666667	0.95434057


==> figures/tradeoff/TCP_westwood.txt <==
50.66666667	8.256400122


==> figures/unfriendliness/100mbps-10ms.txt <==
1	1.277210884
2	0.776031434
3	0.542914172
4	0.436853002
5	0.401985112
6	0.428198433
7	0.418719212
8	0.35678392

==> figures/unfriendliness/10mbps-10ms.txt <==
1	1.100871731
2	1.043392505
3	0.793774319
4	0.691796009
5	0.660792952
6	0.71657754
7	0.708333333
8	0.670926518

==> figures/unfriendliness/30mbps-10ms.txt <==
1	1.108597285
2	0.792899408
3	0.627272727
4	0.448484848
5	0.492913386
6	0.302013423
7	0.334265734
8	0.213496933


==> figures/unfriendliness/30mbps-20ms.txt <==
1	1.361111111
2	0.947368421
3	0.775213675
4	0.64968815
5	0.547192354
6	0.436590437
7	0.357657658
8	0.438990182

==> figures/unfriendliness/data.txt <==
1	1.277210884	1.108597285	1.361111111	1.100871731
2	0.776031434	0.792899408	0.947368421	1.043392505
3	0.542914172	0.627272727	0.775213675	0.793774319
4	0.436853002	0.448484848	0.64968815	0.691796009
5	0.401985112	0.492913386	0.547192354	0.660792952
6	0.428198433	0.302013423	0.436590437	0.71657754
7	0.418719212	0.334265734	0.357657658	0.708333333
8	0.35678392	0.213496933	0.438990182	0.670926518
